Triangle-free graphs with the fewest independent sets

Given $d>0$ and a positive integer $n$, let $G$ be a triangle-free graph on $n$ vertices with average degree $d$. With an elegant induction, Shearer (1983) tightened a seminal result of Ajtai, Koml\'os and Szemer\'edi (1980/1981) by proving that $G$ contains an independent set of size at least $(1+o(1))\frac{\log d}{d}n$ as $d\to\infty$. By a generalisation of Shearer's method, we prove that the number of independent sets in $G$ must be at least $\exp\left((1+o(1))\frac{(\log d)^2}{2d}n\right)$ as $d\to\infty$. This improves upon results of Cooper and Mubayi (2014) and Davies, Jenssen, Perkins, and Roberts (2018). Our method also provides good lower bounds on the independence polynomial of $G$, one of which implies Shearer's result itself. As certified by a classic probabilistic construction, our bound on the number of independent sets is sharp to several leading terms as $d\to\infty$.

==> plot_data.dat <==
0.	0.608036786522882	1.
0.05	0.5985974050984625	0.9761726620752473
0.1	0.5898059703576988	0.9544222936613609
0.15000000000000002	0.5815732740006329	0.9344201076306207
0.2	0.5738284980528214	0.9159113827534276
0.25	0.5665142787153888	0.8986943411753338
0.30000000000000004	0.5595833668611242	0.8826061646061766
0.35000000000000003	0.5529962915671864	0.8675134055997323
0.4	0.5467196789703495	0.8533052167330122
0.45	0.5407250135618039	0.8398884489443734
0.5	0.5349877066546679	0.8271840261275242
0.55	0.5294863833075433	0.8151242131815023
0.6000000000000001	0.5242023279027582	0.8036505233031709
0.65	0.5191190470933227	0.7927120914919666
0.7000000000000001	0.5142219210082177	0.7822643939072585
0.75	0.5094979218025599	0.7722682277234189
0.8	0.504935384274168	0.7626888898959532
0.8500000000000001	0.5005238172150936	0.7534955097040074
0.9	0.49625374697851776	0.7446605015215495
0.9500000000000001	0.49211658677543	0.7361591125595395
1.	0.488104526707562	0.727969046338202
1.05	0.4842104406515773	0.72007014707311
1.1	0.4804278069428351	0.7124441334520113
1.1500000000000001	0.47675064044027193	0.7050743727578547
1.2000000000000002	0.4731734340399648	0.6979456881781602
1.25	0.46969110808143955	0.6910441935877475
1.3	0.46629896638498103	0.6843571512125209
1.35	0.4629926578899498	0.6778728484572568
1.4000000000000001	0.4597681430480065	0.6715804908692572
1.4500000000000002	0.4566216642721646	0.6654701087559127
1.5	0.453549719860846	0.6595324754102273
1.55	0.45054904091188436	0.6537590352486555
1.6	0.4476165708193761	0.6481418404487584
1.6500000000000001	0.44474944701016506	0.6426734949043673
1.7000000000000002	0.4419449846292899	0.6373471045041041
1.75	0.4392006619272393	0.632156232893688
1.8	0.43651410713798694	0.6270948620100926
1.85	0.43388308666698727	0.622157356781468
1.9000000000000001	0.43130549443361094	0.6173384334749489
1.9500000000000002	0.42877934223381525	0.6126331312482427
2.	0.42630275100686277	0.608036786522882
2.0500000000000003	0.4238739429051685	0.6035450098492792
2.1	0.4214912340794193	0.5991536649779552
2.15	0.41915302810209076	0.5948588498888733
2.2	0.41685780996224236	0.5906568795628239
2.25	0.41460414057238504	0.5865442703061601
2.3000000000000003	0.412390651735514	0.5825177254636601
2.35	0.4102160415263544	0.578574122374463
2.4000000000000004	0.4080790700462471	0.5747105004434429
2.45	0.40597855551565004	0.5709240502154312
2.5	0.4039133706722857	0.5672121033527627
2.5500000000000003	0.4018824394464439	0.5635721234279639
2.6	0.3998847338880338	0.5600016974533016
2.6500000000000004	0.39791927132266985	0.556498528077547
2.7	0.39598511171645323	0.553060426387882
2.75	0.39408135523119503	0.5496853052615128
2.8000000000000003	0.39220713995367834	0.5463711732173953
2.85	0.3903616397841972	0.5431161287236251
2.9000000000000004	0.3885440624710491	0.539918354920589
2.95	0.38675364777896465	0.5367761147239933
3.	0.38498966578058147	0.5336877462754485
3.0500000000000003	0.38325141526112444	0.5306516587114573
3.1	0.38153822222733363	0.5276663282244616
3.1500000000000004	0.3798494385125293	0.5247302943921184
3.2	0.37818444047042216	0.5218421567532096
3.25	0.3765426277509316	0.5190005716105934
3.3000000000000003	0.3749234221518789	0.5162042490433959
3.35	0.3733262665409476	0.5134519501122516
3.4000000000000004	0.37175062384277685	0.5107424842428386
3.45	0.3701959760865071	0.5080747067742607
3.5	0.36866182350946297	0.5054475166599881
3.5500000000000003	0.367147683713037	0.5028598543101327
3.6	0.3656530908671476	0.5003106995647778
3.6500000000000004	0.36417759495992924	0.49779906978894445
3.7	0.3627207610896029	0.49532401808056453
3.75	0.3612821687956826	0.4928846315835223
3.8000000000000003	0.35986141142692585	0.4904800298984817
3.85	0.35845809554360925	0.4881093635847899
3.9000000000000004	0.35707184035191614	0.48577181274728326
3.95	0.35570227716837005	0.4834665857023001
4.	0.35434904891241475	0.4811929177176484
4.05	0.3530118096253776	0.4789500698216761
4.1000000000000005	0.3516902240141759	0.47673732767695937
4.15	0.35038396701825386	0.4745540005144602
4.2	0.34909272339833275	0.4723994201243086
4.25	0.34781618734567105	0.4702729398996527
4.3	0.3465540621106092	0.46817393393027096
4.3500000000000005	0.3453060596492651	0.46610179614288205
4.4	0.34407190028732465	0.46405593948530527
4.45	0.3428513123999389	0.4620357951518234
4.5	0.34164403210680516	0.46004081184728374
4.55	0.34044980298157945	0.4580704550876465
4.6000000000000005	0.33926837577481006	0.4561242065348413
4.65	0.33809950814964607	0.4542015633639411
4.7	0.3369429644296164	0.4523020376607933
4.75	0.33579851535782296	0.4504251558483741
4.800000000000001	0.33466593786693116	0.44857045814024404
4.8500000000000005	0.33354501485938015	0.4467374980195871
4.9	0.3324355349972716	0.44492584174241867
4.95	0.3313372925014292	0.4431350678636323
5.	0.33025008695915015	0.4413647667846429
5.050000000000001	0.3291737231402016	0.43961454032146113
5.1000000000000005	0.3281080108206395	0.43788400129210714
5.15	0.3270527646140526	0.4361727731223358
5.2	0.3260078038098606	0.4344804894687149
5.25	0.324972952218312	0.4328067938581482
5.300000000000001	0.3239480380218535	0.4311513393429963
5.3500000000000005	0.32293289363255484	0.4295137881709949
5.4	0.3219273555552989	0.42789381146921857
5.45	0.32093126425645685	0.42629108894138346
5.5	0.31994446403778554	0.42470530857782063
5.550000000000001	0.3189668029153005	0.42313616637749196
5.6000000000000005	0.3179981325028914	0.4215833660814594
5.65	0.31703830790045634	0.4200466189172442
5.7	0.31608718758634613	0.4185256433535517
5.75	0.31514463331392323	0.4170201648648654
5.800000000000001	0.3142105100120432	0.4155299157054359
5.8500000000000005	0.31328468568928514	0.41405463469222414
5.9	0.31236703134176125	0.41259406699637846
5.95	0.3114574208643444	0.4111479639428444
6.	0.31055573096516664	0.4097160828177384
6.050000000000001	0.3096618410832396	0.40829818668312134
6.1000000000000005	0.30877563330906604	0.4068940441988418
6.15	0.30789699230810974	0.4055034294511251
6.2	0.30702580524700124	0.40412612178760793
6.25	0.3061619617223652	0.4027619056585306
6.300000000000001	0.305305353692155	0.40141057046381434
6.3500000000000005	0.304455875409392	0.4000719104057668
6.4	0.3036134233582074	0.3987457243471682
6.45	0.3027778961920923	0.3974318156745077
6.5	0.30194919467426373	0.3961299921661463
6.550000000000001	0.3011272216200629	0.39484006586519843
6.6000000000000005	0.30031188184129864	0.3935618529569299
6.65	0.2995030820924628	0.3922951736504836
6.7	0.2987007310187388	0.39103985206475167
6.75	0.29790473910573334	0.3897957161182218
6.800000000000001	0.2971150186308636	0.38856259742263366
6.8500000000000005	0.2963314836163348	0.38734033118029015
6.9	0.29555404978364447	0.3861287560848728
6.95	0.2947826345095575	0.38492771422562205
7.	0.2940171567834914	0.3837370509947458
7.050000000000001	0.2932575371662622	0.38255661499792737
7.1000000000000005	0.2925036977501349	0.3813862579678101
7.15	0.2917555621201329	0.3802258346803424
7.2	0.2910130553165563	0.37907520287386903
7.25	0.29027610379866675	0.37793422317086406
7.300000000000001	0.2895446354094923	0.3768027590022018
7.3500000000000005	0.2888185793417152	0.3756806765338694
7.4	0.28809786610459764	0.3745678445960258
7.45	0.2873824274919144	0.3734641346143218
7.5	0.2866721965508486	0.37236942054339084
7.550000000000001	0.2859671075518227	0.3712835788024344
7.6000000000000005	0.28526709595922634	0.37020648821281993
7.65	0.2845720984030116	0.36913802993761824
7.7	0.2838820526511256	0.36807808742301035
7.75	0.28319689758274813	0.36702654634149234
7.800000000000001	0.28251657316231027	0.3659832945368158
7.8500000000000005	0.28184102041426234	0.3649482219705986
7.9	0.2811701813985712	0.36392122067054855
7.95	0.28050399918691343	0.36290218468023894
8.	0.27984241783955166	0.3618910100103843
8.05	0.27918538238286006	0.3608875945915611
8.1	0.2785328387874838	0.3598918382283229
8.15	0.27788473394711055	0.35890364255466184
8.200000000000001	0.2772410156578304	0.3579229109907698
8.25	0.27660163259806786	0.3569495487010531
8.3	0.27596653430906576	0.3559834625533588
8.35	0.2753356711759034	0.35502456107937136
8.4	0.27470899440903135	0.3540727544361386
8.450000000000001	0.2740864560263048	0.35312795436868993
8.5	0.27346800883550343	0.3521900741737101
8.55	0.27285360641731576	0.35125902866423186
8.6	0.27224320310878053	0.3503347341353158
8.65	0.27163675398716447	0.34941710833068296
8.700000000000001	0.2710342148542652	0.34850607041026904
8.75	0.27043554222112764	0.3476015409186715
8.8	0.2698406932931573	0.3467034417544584
8.85	0.26924962595562074	0.34581169614031254
8.9	0.26866229875951997	0.34492622859398336
8.950000000000001	0.26807867090783133	0.3440469649000214
9.	0.26749870224209404	0.3431738320822691
9.05	0.2669223532293412	0.342306758377085
9.1	0.2663495849493615	0.3414456732072781
9.15	0.26578035908228087	0.3405905071567293
9.200000000000001	0.26521463789645683	0.33974119194567964
9.25	0.2646523842366724	0.3388976604066637
9.3	0.26409356151262564	0.3380598464610678
9.35	0.2635381336877012	0.337227685096296
9.4	0.262986065268019	0.3364011123435218
9.450000000000001	0.2624373212917506	0.33558006525601125
9.5	0.2618918673186945	0.3347644818879971
9.55	0.26134966942010546	0.33395430127409004
9.600000000000001	0.2608106941687684	0.33314946340920876
9.65	0.2602749086293096	0.33234990922901364
9.700000000000001	0.25974228034874064	0.3315555805908316
9.75	0.2592127773472264	0.3307664202550532
9.8	0.25868636810907103	0.3299823718669916
9.850000000000001	0.25816302157391696	0.329203379939189
9.9	0.2576427071281499	0.3284293898341564
9.950000000000001	0.2571253945965041	0.32766034774753483
10.	0.2566110542338628	0.3268962006916667
10.05	0.2560996567172487	0.3261368964795638
10.100000000000001	0.2555911731379977	0.32538238370926187
10.15	0.25508557499411233	0.3246326117485497
10.200000000000001	0.25458283418279126	0.32388753072006393
10.25	0.254082922993125	0.32314709148673615
10.3	0.25358581409895986	0.3224112456375856
10.350000000000001	0.2530914805519215	0.3216799454738462
10.4	0.2525998957745934	0.3209531439954181
10.450000000000001	0.2521110335538501	0.3202307948876361
10.5	0.2516248680343365	0.3195128525083451
10.55	0.25114137371209183	0.3187992718752748
10.600000000000001	0.2506605254283144	0.3180900086537045
10.65	0.25018229836326333	0.31738501914441236
10.700000000000001	0.24970666803029193	0.31668426027189756
10.75	0.24923361027001256	0.315987689572872
10.8	0.24876310124458684	0.31529526518501183
10.850000000000001	0.24829511743213867	0.31460694583596227
10.9	0.2478296356212883	0.31392269083258983
10.950000000000001	0.247366632905802	0.3132424600504741
11.	0.24690608667935604	0.3125662139236335
11.05	0.24644797463041254	0.3118939134344794
11.100000000000001	0.24599227473720162	0.31122552010399085
11.15	0.24553896526281077	0.31056099598210607
11.200000000000001	0.24508802475037614	0.3099003036383236
11.25	0.2446394320183744	0.30924340615250906
11.3	0.24419316615601216	0.30859026710590065
11.350000000000001	0.2437492065187109	0.30794085057230935
11.4	0.24330753272368505	0.3072951211095091
11.450000000000001	0.24286812464561006	0.30665304375081043
11.5	0.2424309624123802	0.3060145839968153
11.55	0.24199602640095158	0.30537970780734647
11.600000000000001	0.24156329723326989	0.30474838159354783
11.65	0.24113275577228066	0.30412057221015215
11.700000000000001	0.24070438311801912	0.30349624694791016
11.75	0.2402781606037789	0.30287537352617944
11.8	0.2398540697923571	0.30225792008566643
11.850000000000001	0.23943209247237382	0.30164385518132036
11.9	0.2390122106546646	0.3010331477753734
11.950000000000001	0.2385944065687441	0.3004257672305245
12.	0.23817866265933946	0.2998216833032632
12.05	0.2377649615829913	0.29922086613733
12.100000000000001	0.23735328620472057	0.2986232862573092
12.15	0.2369436195947613	0.2980289145623532
12.200000000000001	0.23653594502535516	0.2974377223200317
12.25	0.2361302459676094	0.2968496811603069
12.3	0.23572650608841322	0.2962647630696277
12.350000000000001	0.23532470924741514	0.2956829403851426
12.4	0.2349248394940567	0.29510418578902853
12.450000000000001	0.23452688106466266	0.29452847230293083
12.5	0.2341308183795869	0.29395577328251415
12.55	0.23373663604041167	0.29338606241212006
12.600000000000001	0.23334431882719892	0.29281931369952957
12.65	0.2329538516957944	0.292255501470828
12.700000000000001	0.2325652197751812	0.2916946003653703
12.75	0.23217840836488207	0.29113658533084286
12.8	0.23179340293241066	0.2905814316184218
12.850000000000001	0.23141018911076952	0.2900291147780244
12.9	0.23102875269599416	0.2894796106536512
12.950000000000001	0.23064907964474143	0.2889328953788172
13.	0.23027115607192306	0.2883889453720706
13.05	0.22989496824838104	0.2878477373325958
13.100000000000001	0.2295205025986065	0.2873092482359005
13.15	0.22914774569849838	0.2867734553295833
13.200000000000001	0.2287766842731632	0.28624033612918115
13.25	0.22840730519475438	0.2857098684140944
13.3	0.22803959548034983	0.28518203022358773
13.350000000000001	0.22767354228986725	0.2846567998528657
13.4	0.22730913292401714	0.28413415584922086
13.450000000000001	0.22694635482229136	0.28361407700825275
13.5	0.22658519556098683	0.28309654237015647
13.55	0.22622564285126515	0.28258153121607943
13.600000000000001	0.22586768453724512	0.2820690230645446
13.65	0.22551130859412866	0.2815589976679387
13.700000000000001	0.22515650312636026	0.28105143500906415
13.75	0.224803256365817	0.2805463152977537
13.8	0.2244515566700305	0.2800436189675452
13.850000000000001	0.22410139252043984	0.27954332667241705
13.9	0.22375275252067373	0.2790454192835814
13.950000000000001	0.22340562539486258	0.2785498778863349
14.	0.2230599999859787	0.27805668377696485
14.05	0.22271586525420584	0.27756581845971134
14.100000000000001	0.22237321027533505	0.27707726364378144
14.15	0.22203202423918875	0.27659100124041747
14.200000000000001	0.22169229644806981	0.2761070133600152
14.25	0.2213540163152388	0.27562528230929395
14.3	0.2210171733634146	0.2751457905885149
14.350000000000001	0.2206817572233012	0.274668520888748
14.4	0.22034775763213857	0.27419345608918627
14.450000000000001	0.2200151644322777	0.27372057925450666
14.5	0.2196839675697787	0.2732498736322757
14.55	0.21935415709303271	0.2727813226504003
14.600000000000001	0.2190257231514056	0.27231490991462154
14.65	0.2186986559939045	0.2718506192060516
14.700000000000001	0.21837294596786547	0.27138843447875205
14.75	0.21804858351766326	0.27092833985735393
14.8	0.21772555918344083	0.2704703196347166
14.850000000000001	0.21740386359986053	0.2700143582696277
14.9	0.2170834874948749	0.2695604403845403
14.950000000000001	0.21676442168851645	0.26910855076334794
15.	0.21644665709170863	0.2686586743491984
15.05	0.21613018470509346	0.26821079624234107
15.100000000000001	0.21581499561787976	0.2677649016980125
15.15	0.2155010810067084	0.26732097612435507
15.200000000000001	0.21518843213453578	0.2668790050803708
15.25	0.2148770403495357	0.266438974273909
15.3	0.21456689708401697	0.2660008695596856
15.350000000000001	0.21425799385335895	0.2655646769373359
15.4	0.21395032225496383	0.2651303825494986
15.450000000000001	0.2136438739672246	0.26469797267993106
15.5	0.21333864074850928	0.2642674337516541
15.55	0.21303461443616095	0.26383875232512827
15.600000000000001	0.21273178694551326	0.26341191509645795
15.65	0.2124301502689208	0.2629869088956251
15.700000000000001	0.21212969647480445	0.26256372068475065
15.75	0.21183041770671124	0.2621423375563837
15.8	0.21153230618238927	0.26172274673181867
15.850000000000001	0.21123535419287529	0.2613049355594376
15.9	0.21093955410159698	0.26088889151307937
15.950000000000001	0.21064489834348912	0.26047460219043495
16.	0.2103513794241223	0.26006205531146726
16.05	0.21005898991884506	0.2596512387168559
16.1	0.2097677224719387	0.2592421403664658
16.150000000000002	0.20947756979578527	0.2588347483378406
16.2	0.2091885246700472	0.2584290508247182
16.25	0.20890057994085948	0.25802503613557
16.3	0.20861372852003382	0.2576226926921624
16.35	0.2083279633842747	0.257222009028141
16.400000000000002	0.2080432775744061	0.25682297378763486
16.45	0.2077596641946107	0.2564255757238838
16.5	0.20747711641168026	0.2560298036978865
16.55	0.20719562745427517	0.2556356466770675
16.6	0.20691519061219701	0.25524309373396625
16.650000000000002	0.2066357992356705	0.2548521340449451
16.7	0.20635744673463552	0.2544627568889165
16.75	0.2060801265780508	0.25407495164609034
16.8	0.2058038322932056	0.2536887077967385
16.85	0.20552855746504312	0.25330401491997945
16.900000000000002	0.20525429573549248	0.25292086269257996
16.95	0.2049810408028108	0.25253924088777496
17.	0.20470878642093415	0.25215913937410445
17.05	0.20443752639883828	0.25178054811426864
17.1	0.20416725459990773	0.2514034571639983
17.150000000000002	0.20389796494131462	0.25102785667094346
17.2	0.20362965139340553	0.2506537368735772
17.25	0.20336230797909755	0.250281088100116
17.3	0.20309592877328173	0.24990990076745515
17.35	0.20283050790223675	0.24954016538012094
17.400000000000002	0.20256603954304864	0.24917187252923634
17.45	0.2023025179230399	0.24880501289150317
17.5	0.20203993731920647	0.24843957722819796
17.55	0.2017782920576616	0.24807555638418244
17.6	0.20151757651308858	0.24771294128692872
17.650000000000002	0.2012577851081995	0.24735172294555727
17.7	0.2009989123132035	0.2469918924498903
17.75	0.2007409526452801	0.24663344096951695
17.8	0.20048390066806115	0.24627635975287251
17.85	0.2002277509911193	0.2459206401263308
17.900000000000002	0.19997249826946353	0.24556627349330917
17.95	0.19971813720304124	0.2452132513333856
18.	0.1994646625362476	0.24486156520142918
18.05	0.19921206905744113	0.24451120672674204
18.1	0.1989603515984657	0.24416216761221338
18.150000000000002	0.1987095050341794	0.24381443963348545
18.2	0.1984595242819886	0.24346801463813073
18.25	0.19821040430139003	0.24312288454484118
18.3	0.19796214009351706	0.24277904134262795
18.35	0.1977147267006935	0.24243647709003285
18.400000000000002	0.19746815920599223	0.2420951839143498
18.45	0.19722243273280007	0.24175515401085776
18.5	0.1969775424443885	0.24141637964206347
18.55	0.19673348354349002	0.24107885313695546
18.6	0.1964902512718795	0.24074256689026685
18.650000000000002	0.19624784090996178	0.24040751336174948
18.7	0.19600624777636422	0.240073685075457
18.75	0.19576546722753432	0.2397410746190381
18.8	0.19552549465734334	0.23940967464303894
18.85	0.1952863254966939	0.23907947786021516
18.900000000000002	0.1950479552131338	0.2387504770448532
18.95	0.19481037931047399	0.23842266503210016
19.	0.19457359332841195	0.2380960347173035
19.05	0.19433759284215935	0.23777057905535856
19.1	0.19410237346207496	0.2374462910600652
19.150000000000002	0.1938679308333022	0.23712316380349333
19.200000000000003	0.19363426063541117	0.23680119041535605
19.25	0.19340135858204463	0.23648036408239137
19.3	0.19316922042056994	0.2361606780477525
19.35	0.19293784193173352	0.23584212561040518
19.400000000000002	0.19270721892932158	0.235524700124534
19.450000000000003	0.19247734725982327	0.2352083949989553
19.5	0.1922482228020996	0.23489320369653882
19.55	0.19201984146705534	0.23457911973363604
19.6	0.1917921991973158	0.2342661366795164
19.650000000000002	0.19156529196690716	0.23395424815581045
19.700000000000003	0.19133911578094095	0.23364344783596033
19.75	0.19111366667530247	0.23333372944467762
19.8	0.19088894071634308	0.2330250867574076
19.85	0.19066493400057566	0.23271751359980047
19.900000000000002	0.19044164265437516	0.2324110038471899
19.950000000000003	0.19021906283368156	0.23210555142407757
20.	0.1899971907237067	0.23180115030362425
20.05	0.1897760225386454	0.23149779450714777
20.1	0.18955555452138922	0.23119547810362728
20.150000000000002	0.1893357829432442	0.23089419520921323
20.200000000000003	0.18911670410365192	0.230593939986744
20.25	0.18889831432991375	0.23029470664526863
20.3	0.18868060997691882	0.22999648943957526
20.35	0.1884635874268749	0.22969928266972572
20.400000000000002	0.1882472430890425	0.22940308068059537
20.450000000000003	0.18803157339947255	0.22910787786141967
20.5	0.18781657482074662	0.2288136686453452
20.55	0.18760224384172092	0.2285204475089872
20.6	0.1873885769772727	0.22822820897199209
20.650000000000002	0.18717557076805028	0.2279369475966054
20.700000000000003	0.18696322178022529	0.22764665798724526
20.75	0.1867515266052487	0.22735733479008083
20.8	0.1865404818596089	0.2270689726926159
20.85	0.18633008418459315	0.22678156642327796
20.900000000000002	0.18612033024605196	0.22649511075101175
20.950000000000003	0.18591121673416552	0.2262096004848783
21.	0.1857027403632136	0.2259250304736582
21.05	0.18549489787134782	0.22564139560546032
21.1	0.18528768602036627	0.2253586908073346
21.150000000000002	0.18508110159549174	0.2250769110448903
21.200000000000003	0.1848751414051508	0.22479605132191788
21.25	0.18466980228075738	0.22451610668001615
21.3	0.18446508107649762	0.22423707219822386
21.35	0.1842609746691175	0.22395894299265515
21.400000000000002	0.18405747995771288	0.22368171421613992
21.450000000000003	0.183854593863522	0.2234053810578679
21.5	0.18365231332972012	0.2231299387430375
21.55	0.18345063532121747	0.22285538253250883
21.6	0.18324955682445776	0.22258170772246003
21.650000000000002	0.18304907484722066	0.22230890964404848
21.700000000000003	0.18284918641842532	0.2220369836630757
21.75	0.18264988858793715	0.2217659251796562
21.8	0.18245117842637587	0.22149572962789016
21.85	0.18225305302492598	0.2212263924755398
21.900000000000002	0.18205550949514987	0.2209579092237099
21.950000000000003	0.18185854496880244	0.2206902754065318
22.	0.18166215659764784	0.22042348659085095
22.05	0.18146634155327845	0.22015753837591823
22.1	0.18127109702693606	0.219892426393085
22.150000000000002	0.18107642022933457	0.21962814630550137
22.200000000000003	0.1808823083904847	0.21936469380781776
22.25	0.18068875875952148	0.21910206462589096
22.3	0.18049576860453215	0.21884025451649175
22.35	0.1803033352123874	0.21857925926701777
22.400000000000002	0.18011145588857366	0.2183190746952083
22.450000000000003	0.1799201279570274	0.21805969664886296
22.5	0.1797293487599713	0.21780112100556334
22.55	0.17953911565775213	0.2175433436723978
22.6	0.1793494260286808	0.21728636058568973
22.650000000000002	0.17916027726887304	0.21703016771072814
22.700000000000003	0.17897166679209361	0.21677476104150228
22.75	0.17878359202960017	0.21652013660043812
22.8	0.1785960504299905	0.2162662904381389
22.85	0.17840903945905037	0.21601321863312753
22.900000000000002	0.17822255659960362	0.215760917291593
22.950000000000003	0.17803659935136334	0.2155093825471384
23.	0.17785116523078517	0.21525861056053272
23.05	0.17766625177092174	0.21500859751946494
23.1	0.17748185652127887	0.2147593396383008
23.150000000000002	0.1772979770476734	0.2145108331578426
23.200000000000003	0.17711461093209227	0.21426307434509137
23.25	0.1769317557725533	0.2140160594930117
23.3	0.17674940918296747	0.2137697849202992
23.35	0.17656756879300226	0.2135242469711504
23.400000000000002	0.17638623224794714	0.21327944201503554
23.450000000000003	0.1762053972085798	0.21303536644647336
23.5	0.17602506135103424	0.21279201668480852
23.55	0.17584522236666988	0.2125493891739915
23.6	0.17566587796194236	0.21230748038236097
23.650000000000002	0.17548702585827566	0.2120662868024284
23.700000000000003	0.17530866379193508	0.2118258049506648
23.75	0.1751307895139024	0.21158603136729015
23.8	0.17495340078975138	0.21134696261606487
23.85	0.17477649539952544	0.21110859528408363
23.900000000000002	0.17460007113761586	0.2108709259815712
23.950000000000003	0.17442412581264186	0.21063395134168067
24.	0.1742486572473313	0.21039766802029383
24.05	0.1740736632784032	0.21016207269582343
24.1	0.17389914175645105	0.20992716206901793
24.150000000000002	0.17372509054582758	0.2096929328627679
24.200000000000003	0.1735515075245304	0.20945938182191484
24.25	0.1733783905840892	0.20922650571306178
24.3	0.1732057376294536	0.20899430132438598
24.35	0.17303354657888306	0.20876276546545383
24.400000000000002	0.17286181536383644	0.2085318949670369
24.450000000000003	0.17269054192886407	0.208301686680931
24.5	0.17251972423150042	0.20807213747977643
24.55	0.17234936024215736	0.20784324425688036
24.6	0.17217944794401935	0.2076150039260407
24.650000000000002	0.17200998533293899	0.2073874134213725
24.700000000000003	0.17184097041733412	0.20716046969713556
24.75	0.17167240121808558	0.2069341697275641
24.8	0.17150427576843597	0.20670851050669772
24.85	0.17133659211389005	0.20648348904821534
24.900000000000002	0.1711693483121151	0.2062591023852691
24.950000000000003	0.1710025424328435	0.20603534757032152
25.	0.17083617255777475	0.20581222167498334
25.05	0.17067023678048027	0.20558972178985366
25.1	0.17050473320630746	0.2053678450243612
25.150000000000002	0.1703396599522857	0.20514658850660747
25.200000000000003	0.17017501514703318	0.20492594938321165
25.25	0.17001079693066418	0.20470592481915664
25.3	0.16984700345469778	0.20448651199763723
25.35	0.16968363288196708	0.2042677081199091
25.400000000000002	0.1695206833865297	0.20404951040514013
25.450000000000003	0.1693581531535786	0.20383191609026258
25.5	0.16919604037935448	0.20361492242982723
25.55	0.16903434327105815	0.20339852669585845
25.6	0.16887306004676475	0.2031827261777114
25.650000000000002	0.16871218893533793	0.20296751818193007
25.700000000000003	0.1685517281763455	0.20275290003210708
25.75	0.16839167601997526	0.2025388690687447
25.8	0.16823203072695242	0.20232542264911751
25.85	0.1680727905684571	0.20211255814713597
25.900000000000002	0.16791395382604293	0.20190027295321195
25.950000000000003	0.16775551879155648	0.2016885644741249
26.	0.16759748376705744	0.2014774301328901
26.05	0.16743984706473947	0.20126686736862753
26.1	0.16728260700685166	0.2010568736364325
26.150000000000002	0.16712576192562137	0.2008474464072474
26.200000000000003	0.16696931016317684	0.20063858316773445
26.25	0.16681325007147133	0.20043028142015024
26.3	0.1666575800122078	0.200222538682221
26.35	0.16650229835676378	0.2000153524870194
26.400000000000002	0.1663474034861179	0.19980872038284242
26.450000000000003	0.1661928937907762	0.1996026399330904
26.5	0.16603876767069956	0.19939710871614727
26.55	0.16588502353523185	0.19919212432526195
26.6	0.16573165980302865	0.19898768436843112
26.650000000000002	0.16557867490198663	0.19878378646828268
26.700000000000003	0.1654260672691735	0.19858042826196062
26.75	0.16527383535075899	0.19837760740101112
26.8	0.16512197760194566	0.19817532155126924
26.85	0.16497049248690165	0.19797356839274746
26.900000000000002	0.16481937847869274	0.19777234561952461
26.950000000000003	0.16466863405921559	0.19757165093963605
27.	0.16451825771913187	0.19737148207496516
27.05	0.16436824795780258	0.1971718367611356
27.1	0.1642186032832231	0.19697271274740455
27.150000000000002	0.1640693222119589	0.19677410779655727
27.200000000000003	0.1639204032690817	0.19657601968480226
27.25	0.16377184498810635	0.19637844620166783
27.3	0.16362364591092843	0.19618138514989938
27.35	0.16347580458776187	0.1959848343453575
27.400000000000002	0.16332831957707775	0.19578879161691745
27.450000000000003	0.16318118944554333	0.19559325480636944
27.5	0.16303441276796168	0.1953982217683195
27.55	0.16288798812721197	0.19520369037009183
27.6	0.16274191411419014	0.19500965849163157
27.650000000000002	0.16259618932775013	0.19481612402540882
27.700000000000003	0.16245081237464573	0.19462308487632346
27.75	0.162305781869473	0.19443053896161058
27.8	0.16216109643461296	0.19423848421074738
27.85	0.16201675470017501	0.19404691856536044
27.900000000000002	0.16187275530394088	0.19385583997913378
27.950000000000003	0.16172909689130896	0.19366524641771846
28.	0.16158577811523883	0.19347513585864187
28.05	0.16144279763619723	0.19328550629121932
28.1	0.1613001541221034	0.19309635571646483
28.150000000000002	0.16115784624827562	0.19290768214700432
28.200000000000003	0.16101587269737794	0.19271948360698812
28.25	0.1608742321593674	0.19253175813200557
28.3	0.1607329233314418	0.1923445037689994
28.35	0.16059194491798798	0.19215771857618155
28.400000000000002	0.16045129563053023	0.19197140062294935
28.450000000000003	0.16031097418767987	0.19178554798980302
28.5	0.16017097931508403	0.1916001587682628
28.55	0.1600313097453764	0.19141523106078834
28.6	0.15989196421812701	0.19123076298069724
28.650000000000002	0.1597529414797936	0.19104675265208598
28.700000000000003	0.1596142402836726	0.19086319820974992
28.75	0.159475859389851	0.19068009779910533
28.8	0.1593377975651582	0.19049744957611126
28.85	0.15920005358311903	0.1903152517071927
28.900000000000002	0.1590626262239061	0.19013350236916393
28.950000000000003	0.15892551427429366	0.18995219974915292
29.	0.15878871652761112	0.18977134204452634
29.05	0.15865223178369703	0.18959092746281472
29.1	0.15851605884885436	0.18941095422163973
29.150000000000002	0.15838019653580424	0.18923142054863973
29.200000000000003	0.15824464366364255	0.18905232468139868
29.25	0.1581093990577948	0.18887366486737342
29.3	0.1579744615499724	0.18869543936382288
29.35	0.1578398299781293	0.1885176464377376
29.400000000000002	0.15770550318641863	0.18834028436576986
29.450000000000003	0.15757148002515006	0.18816335143416407
29.5	0.15743775935074714	0.18798684593868847
29.55	0.15730434002570542	0.18781076618456677
29.6	0.15717122091855074	0.1876351104864109
29.650000000000002	0.1570384009037975	0.18745987716815396
29.700000000000003	0.1569058788619083	0.18728506456298394
29.75	0.15677365367925253	0.18711067101327802
29.8	0.1566417242480666	0.1869366948705374
29.85	0.1565100894664137	0.18676313449532275
29.900000000000002	0.15637874823814393	0.18658998825718992
29.950000000000003	0.1562476994728555	0.18641725453462688
30.	0.15611694208585528	0.18624493171499037
30.05	0.1559864749981202	0.18607301819444375
30.1	0.15585629713625918	0.1859015123778952
30.150000000000002	0.15572640743247465	0.1857304126789361
30.200000000000003	0.1555968048245252	0.1855597175197806
30.25	0.15546748825568799	0.18538942533120495
30.3	0.1553384566747217	0.18521953455248802
30.35	0.15520970903582967	0.18505004363135205
30.400000000000002	0.15508124429862358	0.18488095102390373
30.450000000000003	0.15495306142808707	0.184712255194576
30.5	0.15482515939454	0.18454395461607062
30.55	0.15469753717360274	0.18437604776930025
30.6	0.15457019374616088	0.1842085331433322
30.650000000000002	0.15444312809833033	0.18404140923533205
30.700000000000003	0.15431633922142243	0.1838746745505077
30.75	0.15418982611190965	0.18370832760205422
30.8	0.15406358777139134	0.1835423669110985
30.85	0.1539376232065598	0.1833767910066455
30.900000000000002	0.15381193142916685	0.1832115984255238
30.950000000000003	0.15368651145599013	0.1830467877123321
31.	0.15356136230880066	0.18288235741938655
31.05	0.15343648301432927	0.18271830610666762
31.1	0.15331187260423462	0.1825546323417682
31.150000000000002	0.15318753011507072	0.1823913346998419
31.200000000000003	0.15306345458825493	0.1822284117635515
31.25	0.15293964507003613	0.18206586212301823
31.3	0.1528161006114634	0.18190368437577126
31.35	0.15269282026835468	0.1817418771266977
31.400000000000002	0.1525698031012656	0.18158043898799275
31.450000000000003	0.152447048175459	0.1814193685791107
31.5	0.1523245545608744	0.18125866452671613
31.55	0.15220232133209738	0.18109832546463522
31.6	0.15208034756832986	0.18093835003380782
31.650000000000002	0.15195863235336052	0.18077873688224022
31.700000000000003	0.15183717477553466	0.18061948466495717
31.75	0.1517159739277254	0.18046059204395573
31.8	0.15159502890730436	0.18030205768815827
31.85	0.1514743388161128	0.18014388027336672
31.900000000000002	0.15135390276043323	0.17998605848221683
31.950000000000003	0.1512337198509606	0.17982859100413245
32.	0.15111378920277443	0.17967147653528115
32.050000000000004	0.15099410993531073	0.17951471377852884
32.1	0.15087468117233435	0.1793583014433965
32.15	0.1507555020419114	0.17920223824601533
32.2	0.1506365716763819	0.17904652290908377
32.25	0.1505178892123327	0.1788911541618241
32.300000000000004	0.15039945379057068	0.1787361307399398
32.35	0.15028126455609606	0.17858145138557277
32.4	0.1501633206580757	0.1784271148472613
32.45	0.15004562124981724	0.17827311987989827
32.5	0.14992816548874277	0.17811946524468977
32.550000000000004	0.1498109525363629	0.17796614970911367
32.6	0.14969398155825148	0.17781317204687908
32.65	0.1495772517240196	0.17766053103788557
32.7	0.14946076220729076	0.17750822546818318
32.75	0.14934451218567577	0.1773562541299326
32.800000000000004	0.1492285008407475	0.17720461582136543
32.85	0.1491127273580167	0.17705330934674515
32.9	0.14899719092690716	0.1769023335163281
32.95	0.14888189074073133	0.17675168714632467
33.	0.14876682599666663	0.17660136905886148
33.050000000000004	0.1486519958957311	0.17645137808194294
33.1	0.14853739964275972	0.1763017130494136
33.15	0.14842303644638094	0.17615237280092094
33.2	0.14830890551899323	0.17600335618187807
33.25	0.14819500607674188	0.17585466204342698
33.300000000000004	0.14808133733949583	0.1757062892424019
33.35	0.14796789853082498	0.17555823664129316
33.4	0.14785468887797742	0.1754105031082112
33.45	0.1477417076118567	0.17526308751685074
33.5	0.14762895396699985	0.1751159887464555
33.550000000000004	0.14751642718155494	0.1749692056817831
33.6	0.14740412649725904	0.17482273721306993
33.65	0.1472920511594165	0.17467658223599689
33.7	0.14718020041687693	0.17453073965165466
33.75	0.14706857352201433	0.1743852083665102
33.800000000000004	0.146957169730705	0.17423998729237225
33.85	0.14684598830230666	0.17409507534635835
33.9	0.14673502849963738	0.1739504714508612
33.95	0.14662428958895463	0.17380617453351588
34.	0.14651377083993464	0.1736621835271668
34.050000000000004	0.14640347152565156	0.1735184973698354
34.1	0.14629339092255733	0.17337511500468777
34.15	0.14618352831046108	0.17323203538000256
34.2	0.1460738829725094	0.17308925744913936
34.25	0.14596445419516582	0.17294678017050688
34.300000000000004	0.14585524126819144	0.17280460250753196
34.35	0.145746243484625	0.17266272342862832
34.4	0.1456374601407633	0.1725211419071655
34.45	0.14552889053614185	0.17237985692143878
34.5	0.1454205339735157	0.17223886745463837
34.550000000000004	0.14531238975884017	0.1720981724948194
34.6	0.14520445720125183	0.17195777103487206
34.65	0.1450967356130499	0.17181766207249186
34.7	0.1449892243096772	0.1716778446101501
34.75	0.14488192260970187	0.17153831765506475
34.800000000000004	0.1447748298347986	0.1713990802191712
34.85	0.14466794530973082	0.17126013131909384
34.9	0.14456126836233196	0.17112146997611705
34.95	0.14445479832348773	0.1709830952161569
35.	0.1443485345271182	0.17084500606973327
35.050000000000004	0.14424247631016002	0.17070720157194158
35.1	0.1441366230125485	0.17056968076242507
35.15	0.14403097397720044	0.17043244268534732
35.2	0.14392552854999646	0.17029548638936495
35.25	0.14382028607976394	0.17015881092760043
35.300000000000004	0.14371524591825968	0.17002241535761503
35.35	0.14361040742015305	0.1698862987413824
35.4	0.14350576994300865	0.16975046014526135
35.45	0.14340133284727016	0.16961489863997037
35.5	0.14329709549624325	0.1694796133005609
35.550000000000004	0.14319305725607906	0.16934460320639144
35.6	0.14308921749575784	0.1692098674411019
35.65	0.1429855755870727	0.16907540509258792
35.7	0.14288213090461316	0.16894121525297554
35.75	0.14277888282574933	0.1688072970185959
35.800000000000004	0.14267583073061577	0.16867364948996025
35.85	0.1425729740020958	0.16854027177173517
35.9	0.14247031202580548	0.16840716297271785
35.95	0.14236784419007817	0.16827432220581134
36.	0.14226556988594907	0.16814174858800088
36.050000000000004	0.14216348850713942	0.16800944124032902
36.1	0.1420615994500417	0.16787739928787218
36.15	0.14195990211370407	0.16774562185971667
36.2	0.14185839589981525	0.16761410808893495
36.25	0.14175708021268987	0.16748285711256256
36.300000000000004	0.14165595445925333	0.16735186807157446
36.35	0.14155501804902676	0.16722114011086195
36.4	0.14145427039411293	0.1670906723792101
36.45	0.14135371090918128	0.16696046402927459
36.5	0.14125333901145337	0.166830514217559
36.550000000000004	0.1411531541206888	0.1667008221043929
36.6	0.1410531556591707	0.16657138685390901
36.65	0.1409533430516917	0.16644220763402132
36.7	0.14085371572553965	0.16631328361640296
36.75	0.14075427311048389	0.1661846139764647
36.800000000000004	0.14065501463876098	0.16605619789333276
36.85	0.14055593974506145	0.1659280345498278
36.9	0.14045704786651564	0.16580012313244333
36.95	0.14035833844268014	0.16567246283132434
37.	0.14025981091552459	0.16554505284024662
37.050000000000004	0.14016146472941793	0.1654178923565955
37.1	0.1400632993311153	0.16529098058134528
37.15	0.13996531416974448	0.16516431671903856
37.2	0.1398675086967931	0.1650378999777656
37.25	0.13976988236609553	0.16491172956914443
37.300000000000004	0.13967243463381956	0.1647858047083001
37.35	0.13957516495845407	0.1646601246138451
37.4	0.13947807280079566	0.16453468850785907
37.45	0.13938115762393638	0.16440949561586937
37.5	0.139284418893251	0.1642845451668313
37.550000000000004	0.13918785607638415	0.16415983639310838
37.6	0.13909146864323846	0.16403536853045353
37.65	0.13899525606596164	0.16391114081798927
37.7	0.13889921781893455	0.16378715249818904
37.75	0.13880335337875876	0.16366340281685798
37.800000000000004	0.13870766222424463	0.1635398910231143
37.85	0.13861214383639914	0.16341661636937047
37.9	0.1385167976984139	0.16329357811131456
37.95	0.1384216232956534	0.16317077550789205
38.	0.13832662011564326	0.16304820782128737
38.050000000000004	0.1382317876480581	0.16292587431690558
38.1	0.13813712538471046	0.16280377426335463
38.15	0.13804263281953885	0.16268190693242707
38.2	0.13794830944859632	0.16256027159908246
38.25	0.13785415477003926	0.16243886754142972
38.300000000000004	0.13776016828411572	0.16231769404070925
38.35	0.13766634949315446	0.16219675038127582
38.400000000000006	0.13757269790155352	0.16207603585058103
38.45	0.13747921301576935	0.16195554973915618
38.5	0.1373858943443055	0.1618352913405952
38.550000000000004	0.13729274139770184	0.16171525995153738
38.6	0.13719975368852366	0.16159545487165103
38.650000000000006	0.13710693073135066	0.1614758754036162
38.7	0.1370142720427665	0.16135652085310837
38.75	0.13692177714134784	0.16123739052878186
38.800000000000004	0.13682944554765383	0.1611184837422532
38.85	0.13673727678421552	0.16099979980808507
38.900000000000006	0.13664527037552565	0.1608813380437702
38.95	0.13655342584802777	0.16076309776971476
39.	0.1364617427301063	0.16064507830922298
39.050000000000004	0.13637022055207607	0.16052727898848096
39.1	0.1362788588461721	0.16040969913654088
39.150000000000006	0.13618765714653971	0.16029233808530557
39.2	0.13609661498922404	0.16017519516951267
39.25	0.13600573191216037	0.16005826972671944
39.300000000000004	0.13591500745516402	0.15994156109728705
39.35	0.1358244411599206	0.15982506862436588
39.400000000000006	0.1357340325699759	0.15970879165387974
39.45	0.13564378123072665	0.15959272953451145
39.5	0.13555368668941029	0.1594768816176873
39.550000000000004	0.13546374849509563	0.1593612472575627
39.6	0.13537396619867337	0.15924582581100713
39.650000000000006	0.1352843393528462	0.15913061663758948
39.7	0.13519486751211982	0.15901561909956374
39.75	0.1351055502327933	0.15890083256185436
39.800000000000004	0.13501638707294986	0.15878625639204189
39.85	0.13492737759244733	0.1586718899603487
39.900000000000006	0.13483852135290947	0.15855773263962486
39.95	0.1347498179177164	0.1584437838053342
40.	0.13466126685199556	0.15833004283553986
40.050000000000004	0.13457286772261282	0.15821650911089094
40.1	0.1344846200981635	0.1581031820146083
40.150000000000006	0.13439652354896328	0.15799006093247103
40.2	0.13430857764703955	0.15787714525280283
40.25	0.13422078196612247	0.15776443436645832
40.300000000000004	0.1341331360816362	0.1576519276668097
40.35	0.13404563957069052	0.15753962454973344
40.400000000000006	0.13395829201207154	0.1574275244135968
40.45	0.13387109298623392	0.15731562665924495
40.5	0.1337840420752917	0.1572039306899875
40.550000000000004	0.1336971388630101	0.15709243591158575
40.6	0.13361038293479705	0.15698114173223965
40.650000000000006	0.13352377387769496	0.15687004756257497
40.7	0.13343731128037212	0.15675915281563058
40.75	0.13335099473311457	0.15664845690684548
40.800000000000004	0.13326482382781799	0.15653795925404657
40.85	0.1331787981579794	0.15642765927743607
40.900000000000006	0.13309291731868914	0.15631755639957876
40.95	0.13300718090662267	0.15620765004538992
41.	0.13292158852003275	0.15609793964212293
41.050000000000004	0.1328361397587412	0.15598842461935708
41.1	0.13275083422413142	0.15587910440898545
41.150000000000006	0.13266567151913994	0.15576997844520274
41.2	0.1325806512482493	0.1556610461644936
41.25	0.13249577301747956	0.15555230700562026
41.300000000000004	0.13241103643438118	0.1554437604096112
41.35	0.1323264411080269	0.15533540581974903
41.400000000000006	0.13224198664900455	0.155227242681559
41.45	0.132157672669409	0.15511927044279733
41.5	0.13207349878283503	0.15501148855343969
41.550000000000004	0.1319894646043696	0.15490389646566982
41.6	0.13190556975058448	0.154796493633868
41.650000000000006	0.1318218138395289	0.15468927951459985
41.7	0.13173819649072216	0.15458225356660513
41.75	0.13165471732514633	0.15447541525078634
41.800000000000004	0.131571375965239	0.15436876403019795
41.85	0.131488172034886	0.15426229937003513
41.900000000000006	0.1314051051594143	0.1541560207376228
41.95	0.13132217496558504	0.1540499276024049
42.	0.131239381081586	0.1539440194359334
42.050000000000004	0.13115672313702492	0.1538382957118576
42.1	0.13107420076292256	0.1537327559059135
42.150000000000006	0.13099181359170542	0.15362739949591306
42.2	0.1309095612571991	0.15352222596173382
42.25	0.1308274433946212	0.1534172347853081
42.300000000000004	0.13074545964057482	0.15331242545061297
42.35	0.13066360963304138	0.1532077974436596
42.400000000000006	0.1305818930113741	0.15310335025248295
42.45	0.1305003094162913	0.1529990833671318
42.5	0.13041885848986953	0.15289499627965836
42.550000000000004	0.13033753987553734	0.15279108848410816
42.6	0.1302563532180682	0.15268735947651016
42.650000000000006	0.13017529816357434	0.1525838087548666
42.7	0.13009437435950005	0.15248043581914322
42.75	0.1300135814546152	0.15237724017125923
42.800000000000004	0.12993291909900873	0.15227422131507756
42.85	0.12985238694408266	0.15217137875639536
42.900000000000006	0.12977198464254538	0.15206871200293404
42.95	0.1296917118484052	0.15196622056432957
43.	0.12961156821696446	0.1518639039521234
43.050000000000004	0.12953155340481295	0.15176176167975225
43.1	0.12945166706982206	0.15165979326253945
43.150000000000006	0.1293719088711382	0.15155799821768481
43.2	0.12929227846917693	0.15145637606425583
43.25	0.12921277552561677	0.15135492632317815
43.300000000000004	0.12913339970339321	0.1512536485172264
43.35	0.12905415066669262	0.1511525421710151
43.400000000000006	0.1289750280809462	0.15105160681098934
43.45	0.12889603161282429	0.15095084196541608
43.5	0.12881716093022996	0.15085024716437487
43.550000000000004	0.12873841570229358	0.15074982193974884
43.6	0.12865979559936697	0.15064956582521627
43.650000000000006	0.12858130029301712	0.15054947835624116
43.7	0.12850292945602093	0.1504495590700649
43.75	0.1284246827623591	0.1503498075056973
43.800000000000004	0.12834655988721058	0.1502502232039079
43.85	0.12826856050694696	0.15015080570721767
43.900000000000006	0.1281906842991266	0.15005155455988994
43.95	0.12811293094248924	0.14995246930792233
44.	0.12803530011695005	0.14985354949903787
44.050000000000004	0.12795779150359468	0.14975479468267697
44.1	0.12788040478467322	0.1496562044099888
44.150000000000006	0.12780313964359485	0.14955777823382302
44.2	0.12772599576492252	0.1494595157087216
44.25	0.1276489728343673	0.14936141639091033
44.300000000000004	0.12757207053878328	0.1492634798382911
44.35	0.12749528856616185	0.14916570561043332
44.400000000000006	0.12741862660562672	0.14906809326856613
44.45	0.1273420843474283	0.1489706423755702
44.5	0.1272656614829388	0.14887335249596995
44.550000000000004	0.12718935770464648	0.1487762231959253
44.6	0.12711317270615108	0.1486792540432242
44.650000000000006	0.127037106182158	0.1485824446072744
44.7	0.1269611578284736	0.14848579445909585
44.75	0.12688532734199978	0.14838930317131296
44.800000000000004	0.1268096144207293	0.14829297031814678
44.85	0.12673401876374016	0.14819679547540754
44.900000000000006	0.12665854007119098	0.14810077822048676
44.95	0.1265831780443159	0.14800491813234998
45.	0.12650793238541946	0.1479092147915289
45.050000000000004	0.1264328027978719	0.14781366778011432
45.1	0.126357788986104	0.14771827668174822
45.150000000000006	0.1262828906556023	0.1476230410816169
45.2	0.12620810751290418	0.14752796056644302
45.25	0.12613343926559317	0.14743303472447886
45.300000000000004	0.126058885622294	0.14733826314549875
45.35	0.12598444629266778	0.14724364542079185
45.400000000000006	0.1259101209874074	0.14714918114315517
45.45	0.1258359094182326	0.14705486990688602
45.5	0.12576181129788555	0.1469607113077755
45.550000000000004	0.1256878263401258	0.1468667049431008
45.6	0.12561395425972594	0.14677285041161875
45.650000000000006	0.12554019477246697	0.14667914731355852
45.7	0.12546654759513345	0.14658559525061476
45.75	0.12539301244550904	0.14649219382594064
45.800000000000004	0.12531958904237214	0.1463989426441411
45.85	0.12524627710549113	0.14630584131126606
45.900000000000006	0.12517307635561992	0.14621288943480343
45.95	0.12509998651449364	0.14612008662367265
46.	0.12502700730482402	0.14602743248821784
46.050000000000004	0.12495413845029495	0.145934926640201
46.1	0.12488137967555821	0.14584256869279566
46.150000000000006	0.12480873070622905	0.1457503582605802
46.2	0.12473619126888187	0.1456582949595312
46.25	0.12466376109104571	0.145566378407017
46.300000000000004	0.12459143990120028	0.14547460822179129
46.35	0.12451922742877129	0.1453829840239864
46.400000000000006	0.12444712340412663	0.14529150543510747
46.45	0.12437512755857172	0.14520017207802532
46.5	0.12430323962434565	0.14510898357697088
46.550000000000004	0.12423145933461673	0.1450179395575282
46.6	0.12415978642347848	0.14492703964662884
46.650000000000006	0.12408822062594546	0.14483628347254507
46.7	0.12401676167794921	0.14474567066488422
46.75	0.12394540931633401	0.14465520085458203
46.800000000000004	0.12387416327885283	0.14456487367389678
46.85	0.12380302330416353	0.14447468875640337
46.900000000000006	0.12373198913182455	0.1443846457369869
46.95	0.12366106050229105	0.144294744251837
47.	0.12359023715691085	0.14420498393844153
47.050000000000004	0.12351951883792046	0.14411536443558087
47.1	0.12344890528844131	0.144025885383322
47.150000000000006	0.12337839625247565	0.14393654642301248
47.2	0.1233079914749027	0.14384734719727468
47.25	0.12323769070147474	0.1437582873499999
47.300000000000004	0.12316749367881344	0.14366936652634274
47.35	0.12309740015440576	0.1435805843727152
47.400000000000006	0.12302740987660038	0.14349194053678102
47.45	0.12295752259460374	0.14340343466745004
47.5	0.12288773805847633	0.14331506641487235
47.550000000000004	0.12281805601912886	0.14322683543043288
47.6	0.12274847622831878	0.1431387413667458
47.650000000000006	0.12267899843864623	0.14305078387764877
47.7	0.12260962240355062	0.14296296261819763
47.75	0.1225403478773068	0.14287527724466073
47.800000000000004	0.12247117461502144	0.1427877274145135
47.85	0.12240210237262943	0.14270031278643308
47.900000000000006	0.12233313090689034	0.1426130330202929
47.95	0.12226425997538463	0.1425258877771572
48.	0.12219548933651024	0.14243887671927571
48.050000000000004	0.12212681874947903	0.14235199951007851
48.1	0.12205824797431307	0.14226525581417038
48.150000000000006	0.12198977677184135	0.14217864529732588
48.2	0.12192140490369623	0.142092167626484
48.25	0.12185313213230974	0.14200582246974278
48.300000000000004	0.12178495822091046	0.1419196094963544
48.35	0.12171688293351984	0.14183352837671992
48.400000000000006	0.12164890603494886	0.1417475787823841
48.45	0.1215810272907946	0.14166176038603043
48.5	0.12151324646743687	0.14157607286147583
48.550000000000004	0.1214455633320348	0.14149051588366598
48.6	0.12137797765252355	0.14140508912866998
48.650000000000006	0.12131048919761094	0.1413197922736755
48.7	0.12124309773677411	0.14123462499698386
48.75	0.12117580304025631	0.14114958697800506
48.800000000000004	0.12110860487906343	0.14106467789725272
48.85	0.12104150302496096	0.14097989743633949
48.900000000000006	0.12097449725047058	0.14089524527797206
48.95	0.12090758732886706	0.1408107211059463
49.	0.1208407730341749	0.1407263246051425
49.050000000000004	0.12077405414116518	0.1406420554615206
49.1	0.12070743042535258	0.14055791336211548
49.150000000000006	0.1206409016629918	0.14047389799503207
49.2	0.12057446763107478	0.1403900090494409
49.25	0.12050812810732743	0.14030624621557328
49.300000000000004	0.12044188287020659	0.14022260918471677
49.35	0.12037573169889673	0.1401390976492102
49.400000000000006	0.12030967437330707	0.14005571130243963
49.45	0.1202437106740685	0.13997244983883345
49.5	0.12017784038253038	0.13988931295385773
49.550000000000004	0.12011206328075766	0.1398063003440119
49.6	0.12004637915152783	0.13972341170682437
49.650000000000006	0.11998078777832782	0.1396406467408476
49.7	0.11991528894535113	0.1395580051456542
49.75	0.11984988243749478	0.13947548662183193
49.800000000000004	0.11978456804035642	0.13939309087097992
49.85	0.11971934554023127	0.13931081759570368
49.900000000000006	0.11965421472410936	0.13922866649961127
49.95	0.11958917537967254	0.13914663728730856
50.	0.11952422729529145	0.13906472966439506
50.050000000000004	0.1194593702600229	0.13898294333745984
50.1	0.11939460406360677	0.13890127801407684
50.150000000000006	0.11932992849646333	0.13881973340280104
50.2	0.11926534334969022	0.138738309213164
50.25	0.11920084841505985	0.13865700515566967
50.300000000000004	0.11913644348501638	0.13857582094179033
50.35	0.11907212835267306	0.13849475628396238
50.400000000000006	0.11900790281180938	0.1384138108955821
50.45	0.11894376665686836	0.13833298449100168
50.5	0.11887971968295372	0.13825227678552512
50.550000000000004	0.11881576168582728	0.13817168749540412
50.6	0.11875189246190604	0.13809121633783394
50.650000000000006	0.1186881118082596	0.1380108630309495
50.7	0.11862441952260751	0.1379306272938215
50.75	0.11856081540331645	0.13785050884645203
50.800000000000004	0.11849729924939761	0.137770507409771
50.85	0.11843387086050405	0.13769062270563198
50.900000000000006	0.11837053003692818	0.13761085445680848
50.95	0.11830727657959886	0.13753120238698974
51.	0.11824411029007893	0.1374516662207771
51.050000000000004	0.11818103097056273	0.13737224568368003
51.1	0.11811803842387326	0.13729294050211233
51.150000000000006	0.11805513245345982	0.13721375040338835
51.2	0.11799231286339534	0.13713467511571903
51.25	0.11792957945837378	0.13705571436820824
51.300000000000004	0.11786693204370777	0.13697686789084904
51.35	0.11780437042532586	0.13689813541451984
51.400000000000006	0.1177418944097702	0.13681951667098077
51.45	0.11767950380419398	0.1367410113928699
51.5	0.11761719841635881	0.1366626193136995
51.550000000000004	0.1175549780546325	0.13658434016785265
51.6	0.11749284252798632	0.13650617369057919
51.650000000000006	0.11743079164599274	0.1364281196179923
51.7	0.11736882521882297	0.1363501776870651
51.75	0.11730694305724448	0.1362723476356266
51.800000000000004	0.11724514497261859	0.13619462920235847
51.85	0.11718343077689805	0.13611702212679136
51.900000000000006	0.11712180028262478	0.13603952614930134
51.95	0.11706025330292727	0.13596214101110646
52.	0.11699878965151843	0.13588486645426318
52.050000000000004	0.1169374091426931	0.13580770222166286
52.1	0.11687611159132572	0.13573064805702845
52.150000000000006	0.11681489681286811	0.1356537037049108
52.2	0.11675376462334702	0.13557686891068552
52.25	0.11669271483936185	0.1355001434205492
52.300000000000004	0.11663174727808236	0.13542352698151636
52.35	0.11657086175724646	0.1353470193414159
52.400000000000006	0.11651005809515774	0.13527062024888767
52.45	0.11644933611068352	0.13519432945337934
52.5	0.11638869562325224	0.1351181467051429
52.550000000000004	0.11632813645285145	0.13504207175523128
52.6	0.11626765842002555	0.13496610435549536
52.650000000000006	0.1162072613458735	0.13489024425858037
52.7	0.11614694505204665	0.13481449121792274
52.75	0.11608670936074655	0.13473884498774694
52.800000000000004	0.11602655409472275	0.1346633053230621
52.85	0.11596647907727065	0.13458787197965896
52.900000000000006	0.11590648413222923	0.13451254471410642
52.95	0.11584656908397911	0.1344373232837488
53.	0.11578673375744013	0.13436220744670208
53.050000000000004	0.11572697797806943	0.13428719696185124
53.1	0.11566730157185923	0.1342122915888469
53.150000000000006	0.11560770436533474	0.13413749108810227
53.2	0.11554818618555208	0.13406279522079004
53.25	0.11548874686009604	0.13398820374883919
53.300000000000004	0.11542938621707831	0.1339137164349321
53.35	0.11537010408513497	0.1338393330425013
53.400000000000006	0.1153109002934249	0.13376505333572666
53.45	0.11525177467162734	0.13369087707953206
53.5	0.11519272704994005	0.13361680403958273
53.550000000000004	0.11513375725907722	0.13354283398228187
53.6	0.1150748651302675	0.133468966674768
53.650000000000006	0.11501605049525179	0.1333952018849118
53.7	0.11495731318628148	0.13332153938131314
53.75	0.11489865303611649	0.13324797893329846
53.800000000000004	0.11484006987802287	0.13317452031091723
53.85	0.11478156354577132	0.13310116328493976
53.900000000000006	0.11472313387363489	0.13302790762685368
53.95	0.11466478069638723	0.13295475310886154
54.	0.11460650384930052	0.13288169950387757
54.050000000000004	0.11454830316814346	0.1328087465855251
54.1	0.11449017848917964	0.1327358941281335
54.150000000000006	0.11443212964916527	0.1326631419067356
54.2	0.11437415648534745	0.13259048969706458
54.25	0.1143162588354623	0.1325179372755515
54.300000000000004	0.11425843653773299	0.13244548441932227
54.35	0.11420068943086785	0.13237313090619493
54.400000000000006	0.1141430173540584	0.1323008765146769
54.45	0.1140854201469779	0.13222872102396244
54.5	0.11402789764977897	0.13215666421392952
54.550000000000004	0.11397044970309195	0.1320847058651374
54.6	0.1139130761480232	0.13201284575882388
54.650000000000006	0.11385577682615312	0.13194108367690255
54.7	0.1137985515795343	0.13186941940196018
54.75	0.11374140025068977	0.13179785271725383
54.800000000000004	0.11368432268261114	0.1317263834067086
54.85	0.11362731871875707	0.13165501125491474
54.900000000000006	0.11357038820305089	0.1315837360471249
54.95	0.11351353097987957	0.1315125575692518
55.	0.11345674689409126	0.13144147560786545
55.050000000000004	0.11340003579099407	0.1313704899501907
55.1	0.11334339751635385	0.13129960038410443
55.150000000000006	0.11328683191639288	0.13122880669813317
55.2	0.1132303388377878	0.13115810868145064
55.25	0.11317391812766804	0.13108750612387488
55.300000000000004	0.11311756963361404	0.13101699881586604
55.35	0.11306129320365554	0.1309465865485237
55.400000000000006	0.11300508868626999	0.1308762691135845
55.45	0.1129489559303806	0.1308060463034194
55.5	0.11289289478535491	0.13073591791103156
55.550000000000004	0.11283690510100294	0.13066588373005347
55.6	0.11278098672757562	0.1305959435547449
55.650000000000006	0.11272513951576299	0.13052609717999006
55.7	0.1126693633166927	0.13045634440129555
55.75	0.11261365798192828	0.1303866850147876
55.800000000000004	0.11255802336346742	0.13031711881720986
55.85	0.11250245931374046	0.130247645605921
55.900000000000006	0.11244696568560877	0.13017826517889225
55.95	0.11239154233236301	0.13010897733470506
56.	0.11233618910772153	0.1300397818725487
56.050000000000004	0.11228090586582888	0.12997067859221792
56.1	0.11222569246125412	0.12990166729411073
56.150000000000006	0.11217054874898924	0.12983274777922585
56.2	0.11211547458444762	0.12976391984916058
56.25	0.11206046982346234	0.12969518330610835
56.300000000000004	0.11200553432228476	0.12962653795285659
56.35	0.11195066793758283	0.12955798359278423
56.400000000000006	0.11189587052643962	0.12948952002985956
56.45	0.11184114194635178	0.12942114706863803
56.5	0.11178648205522781	0.1293528645142598
56.550000000000004	0.11173189071138687	0.12928467217244766
56.6	0.11167736777355682	0.1292165698495047
56.650000000000006	0.11162291310087316	0.12914855735231212
56.7	0.11156852655287723	0.1290806344883271
56.75	0.11151420798951464	0.12901280106558047
56.800000000000004	0.11145995727113403	0.12894505689267444
56.85	0.11140577425848544	0.12887740177878082
56.900000000000006	0.11135165881271869	0.1288098355336383
56.95	0.11129761079538218	0.12874235796755074
57.	0.1112436300684212	0.12867496889138472
57.050000000000004	0.11118971649417654	0.12860766811656762
57.1	0.11113586993538312	0.12854045545508533
57.150000000000006	0.11108209025516821	0.12847333071948014
57.2	0.11102837731705052	0.1284062937228488
57.25	0.11097473098493825	0.1283393442788402
57.300000000000004	0.11092115112312786	0.12827248220165333
57.35	0.11086763759630282	0.1282057073060353
57.400000000000006	0.1108141902695318	0.1281390194072792
57.45	0.11076080900826767	0.12807241832122201
57.5	0.11070749367834576	0.12800590386424265
57.550000000000004	0.11065424414598257	0.12793947585325968
57.6	0.11060106027777457	0.1278731341057297
57.650000000000006	0.11054794194069645	0.12780687843964478
57.7	0.11049488900210007	0.12774070867353096
57.75	0.11044190132971281	0.12767462462644594
57.800000000000004	0.11038897879163646	0.12760862611797713
57.85	0.11033612125634562	0.12754271296823969
57.900000000000006	0.11028332859268652	0.1274768849978746
57.95	0.11023060066987558	0.12741114202804663
58.	0.11017793735749797	0.12734548388044223
58.050000000000004	0.11012533852550661	0.12727991037726802
58.1	0.11007280404422036	0.12721442134124827
58.150000000000006	0.1100203337843231	0.1271490165956235
58.2	0.10996792761686215	0.12708369596414804
58.25	0.10991558541324717	0.1270184592710887
58.300000000000004	0.1098633070452486	0.1269533063412223
58.35	0.10981109238499653	0.12688823699983406
58.400000000000006	0.10975894130497935	0.12682325107271572
58.45	0.10970685367804246	0.12675834838616357
58.5	0.10965482937738705	0.12669352876697662
58.550000000000004	0.10960286827656865	0.12662879204245467
58.6	0.10955097024949599	0.12656413804039654
58.650000000000006	0.10949913517042975	0.12649956658909817
58.7	0.10944736291398113	0.12643507751735084
58.75	0.10939565335511084	0.12637067065443922
58.800000000000004	0.10934400636912757	0.1263063458301396
58.85	0.10929242183168701	0.12624210287471826
58.900000000000006	0.10924089961879037	0.12617794161892928
58.95	0.10918943960678329	0.12611386189401308
59.	0.1091380416723546	0.1260498635316945
59.050000000000004	0.10908670569253501	0.12598594636418095
59.1	0.10903543154469592	0.12592211022416075
59.150000000000006	0.1089842191065483	0.12585835494480135
59.2	0.10893306825614138	0.12579468035974747
59.25	0.10888197887186146	0.12573108630311952
59.300000000000004	0.10883095083243068	0.12566757260951164
59.35	0.10877998401690588	0.12560413911399015
59.400000000000006	0.10872907830467743	0.12554078565209173
59.45	0.10867823357546802	0.12547751205982172
59.5	0.10862744970933143	0.12541431817365242
59.550000000000004	0.10857672658665134	0.1253512038305214
59.6	0.10852606408814036	0.12528816886782967
59.650000000000006	0.10847546209483859	0.12522521312344018
59.7	0.10842492048811271	0.12516233643567615
59.75	0.10837443914965461	0.1250995386433191
59.800000000000004	0.10832401796148043	0.12503681958560758
59.85	0.10827365680592925	0.1249741791022351
59.900000000000006	0.10822335556566205	0.12491161703334887
59.95	0.10817311412366062	0.1248491332195479
60.	0.10812293236322623	0.12478672750188143
60.050000000000004	0.1080728101679788	0.12472439972184736
60.1	0.10802274742185557	0.12466214972139056
60.150000000000006	0.10797274400910992	0.12459997734290115
60.2	0.10792279981431056	0.12453788242921326
60.25	0.10787291472234017	0.12447586482360297
60.300000000000004	0.1078230886183943	0.12441392436978693
60.35	0.10777332138798047	0.12435206091192086
60.400000000000006	0.10772361291691687	0.12429027429459782
60.45	0.10767396309133134	0.12422856436284666
60.5	0.10762437179766048	0.12416693096213059
60.550000000000004	0.10757483892264816	0.12410537393834538
60.6	0.10752536435334487	0.12404389313781802
60.650000000000006	0.10747594797710643	0.12398248840730514
60.7	0.10742658968159291	0.12392115959399122
60.75	0.10737728935476772	0.12385990654548752
60.800000000000004	0.10732804688489633	0.12379872910983007
60.85	0.10727886216054558	0.12373762713547858
60.900000000000006	0.10722973507058214	0.12367660047131447
60.95	0.10718066550417202	0.12361564896663994
61.	0.10713165335077897	0.12355477247117579
61.050000000000004	0.10708269850016398	0.12349397083506056
61.1	0.1070338008423839	0.12343324390884865
61.150000000000006	0.10698496026779046	0.1233725915435089
61.2	0.10693617666702937	0.12331201359042325
61.25	0.10688744993103937	0.12325150990138525
61.300000000000004	0.1068387799510509	0.12319108032859839
61.35	0.1067901666185854	0.12313072472467491
61.400000000000006	0.10674160982545416	0.1230704429426342
61.45	0.10669310946375739	0.1230102348359014
61.5	0.10664466542588323	0.12295010025830597
61.550000000000004	0.10659627760450664	0.12289003906408015
61.6	0.10654794589258859	0.12283005110785784
61.650000000000006	0.10649967018337494	0.12277013624467283
61.7	0.10645145037039562	0.12271029432995757
61.75	0.10640328634746338	0.12265052521954171
61.800000000000004	0.10635517800867314	0.12259082876965076
61.85	0.10630712524840084	0.12253120483690468
61.900000000000006	0.10625912796130256	0.12247165327831643
61.95	0.10621118604231343	0.12241217395129061
62.	0.10616329938664686	0.12235276671362218
62.050000000000004	0.10611546788979347	0.12229343142349494
62.1	0.10606769144752025	0.12223416793948036
62.150000000000006	0.10601996995586938	0.12217497612053589
62.2	0.10597230331115767	0.12211585582600411
62.25	0.10592469140997528	0.12205680691561081
62.300000000000004	0.105877134149185	0.12199782924946419
62.35	0.10582963142592125	0.1219389226880531
62.400000000000006	0.10578218313758908	0.1218800870922459
62.45	0.10573478918186352	0.12182132232328924
62.5	0.10568744945668829	0.12176262824280647
62.550000000000004	0.10564016386027521	0.1217040047127966
62.6	0.10559293229110311	0.12164545159563278
62.650000000000006	0.10554575464791707	0.12158696875406119
62.7	0.10549863082972731	0.12152855605119954
62.75	0.10545156073580857	0.121470213350536
62.800000000000004	0.10540454426569891	0.12141194051592767
62.85	0.10535758131919919	0.12135373741159958
62.900000000000006	0.10531067179637174	0.12129560390214313
62.95	0.10526381559753997	0.12123753985251508
63.	0.10521701262328705	0.12117954512803607
63.050000000000004	0.10517026277445535	0.12112161959438957
63.1	0.10512356595214538	0.12106376311762038
63.150000000000006	0.10507692205771507	0.12100597556413364
63.2	0.1050303309927788	0.12094825680069342
63.25	0.10498379265920656	0.12089060669442157
63.300000000000004	0.10493730695912315	0.12083302511279641
63.35	0.10489087379490726	0.12077551192365155
63.400000000000006	0.10484449306919066	0.12071806699517462
63.45	0.10479816468485742	0.12066069019590624
63.5	0.10475188854504287	0.12060338139473857
63.550000000000004	0.1047056645531329	0.12054614046091415
63.6	0.10465949261276328	0.12048896726402487
63.650000000000006	0.10461337262781852	0.12043186167401061
63.7	0.1045673045024312	0.12037482356115806
63.75	0.10452128814098116	0.1203178527960996
63.800000000000004	0.10447532344809464	0.12026094924981211
63.85	0.10442941032864353	0.12020411279361574
63.900000000000006	0.10438354868774435	0.12014734329917273
63.95	0.10433773843075778	0.12009064063848644
64.	0.10429197946328755	0.12003400468389988
64.05	0.10424627169117981	0.11997743530809477
64.10000000000001	0.10420061502052214	0.1199209323840903
64.15	0.10415500935764303	0.11986449578524207
64.2	0.10410945460911088	0.11980812538524083
64.25	0.1040639506817332	0.11975182105811139
64.3	0.10401849748255604	0.11969558267821158
64.35000000000001	0.10397309491886284	0.11963941012023095
64.4	0.1039277428981741	0.11958330325918985
64.45	0.10388244132824612	0.11952726197043807
64.5	0.10383719011707064	0.11947128612965392
64.55	0.10379198917287379	0.11941537561284306
64.60000000000001	0.1037468384041155	0.11935953029633736
64.65	0.10370173771948858	0.11930375005679385
64.7	0.1036566870279181	0.11924803477119364
64.75	0.10361168623856054	0.11919238431684073
64.8	0.10356673526080305	0.11913679857136104
64.85000000000001	0.10352183400426271	0.11908127741270123
64.9	0.10347698237878572	0.11902582071912766
64.95	0.10343218029444683	0.11897042836922542
65.	0.10338742766154833	0.11891510024189707
65.05	0.10334272439061952	0.11885983621636165
65.10000000000001	0.1032980703924159	0.11880463617215371
65.15	0.10325346557791844	0.11874949998912224
65.2	0.10320890985833277	0.11869442754742938
65.25	0.10316440314508858	0.11863941872754967
65.3	0.10311994534983882	0.11858447341026891
65.35000000000001	0.10307553638445892	0.11852959147668303
65.4	0.1030311761610463	0.11847477280819722
65.45	0.10298686459191936	0.11842001728652478
65.5	0.10294260158961686	0.11836532479368603
65.55	0.10289838706689734	0.11831069521200747
65.60000000000001	0.10285422093673818	0.11825612842412062
65.65	0.10281010311233524	0.11820162431296118
65.7	0.10276603350710167	0.11814718276176774
65.75	0.10272201203466769	0.11809280365408104
65.8	0.1026780386088795	0.11803848687374278
65.85000000000001	0.10263411314379887	0.11798423230489478
65.9	0.10259023555370234	0.1179300398319779
65.95	0.10254640575308044	0.11787590933973098
66.	0.10250262365663719	0.11782184071319006
66.05	0.10245888917928922	0.11776783383768717
66.10000000000001	0.10241520223616521	0.11771388859884953
66.15	0.10237156274260523	0.11766000488259848
66.2	0.10232797061415992	0.11760618257514849
66.25	0.10228442576658994	0.1175524215630063
66.3	0.10224092811586535	0.11749872173296991
66.35000000000001	0.10219747757816469	0.11744508297212752
66.4	0.10215407406987463	0.11739150516785676
66.45	0.10211071750758909	0.11733798820782364
66.5	0.10206740780810859	0.11728453197998147
66.55	0.10202414488843979	0.11723113637257028
66.60000000000001	0.1019809286657945	0.11717780127411544
66.65	0.10193775905758934	0.11712452657342708
66.7	0.10189463598144499	0.11707131215959901
66.75	0.10185155935518542	0.11701815792200777
66.8	0.10180852909683731	0.1169650637503117
66.85000000000001	0.10176554512462956	0.11691202953445011
66.9	0.10172260735699247	0.11685905516464239
66.95	0.1016797157125571	0.11680614053138683
67.	0.10163687011015478	0.11675328552546006
67.05	0.10159407046881623	0.11670049003791587
67.10000000000001	0.1015513167077713	0.11664775396008457
67.15	0.10150860874644795	0.1165950771835718
67.2	0.10146594650447188	0.11654245960025789
67.25	0.10142332990166576	0.11648990110229672
67.3	0.10138075885804872	0.11643740158211509
67.35000000000001	0.10133823329383573	0.1163849609324117
67.4	0.10129575312943681	0.11633257904615625
67.45	0.10125331828545663	0.11628025581658859
67.5	0.10121092868269378	0.11622799113721788
67.55	0.10116858424214024	0.1161757849018217
67.60000000000001	0.10112628488498061	0.11612363700444514
67.65	0.10108403053259174	0.11607154733940002
67.7	0.10104182110654193	0.11601951580126393
67.75	0.10099965652859041	0.11596754228487946
67.8	0.10095753672068679	0.1159156266853533
67.85000000000001	0.10091546160497032	0.1158637688980554
67.9	0.10087343110376949	0.11581196881861815
67.95	0.10083144513960124	0.11576022634293547
68.	0.10078950363517053	0.11570854136716202
68.05	0.10074760651336966	0.11565691378771241
68.10000000000001	0.1007057536972777	0.11560534350126019
68.15	0.10066394511015998	0.1155538304047373
68.2	0.10062218067546745	0.11550237439533297
68.25	0.10058046031683604	0.11545097537049305
68.3	0.1005387839580861	0.11539963322791907
68.35000000000001	0.10049715152322213	0.11534834786556768
68.4	0.10045556293643164	0.11529711918164948
68.45	0.10041401812208511	0.11524594707462847
68.5	0.10037251700473514	0.11519483144322117
68.55	0.10033105950911596	0.11514377218639578
68.60000000000001	0.10028964556014279	0.11509276920337133
68.65	0.10024827508291151	0.11504182239361713
68.7	0.10020694800269783	0.11499093165685166
68.75	0.10016566424495682	0.11494009689304191
68.8	0.10012442373532246	0.11488931800240268
68.85000000000001	0.100083226399607	0.11483859488539565
68.9	0.10004207216380036	0.11478792744272868
68.95	0.10000096095406977	0.11473731557535509
69.	0.09995989269675888	0.11468675918447259
69.05	0.09991886731838767	0.11463625817152291
69.10000000000001	0.09987788474565149	0.1145858124381907
69.15	0.09983694490542087	0.11453542188640312
69.2	0.09979604772474066	0.11448508641832855
69.25	0.09975519313082974	0.11443480593637638
69.3	0.09971438105108035	0.11438458034319583
69.35000000000001	0.09967361141305761	0.11433440954167547
69.4	0.09963288414449903	0.11428429343494234
69.45	0.09959219917331388	0.11423423192636119
69.5	0.09955155642758276	0.11418422491953382
69.55	0.099510955835557	0.11413427231829817
69.60000000000001	0.09947039732565816	0.1140843740267278
69.65	0.09942988082647763	0.11403452994913102
69.7	0.0993894062667759	0.11398473999005011
69.75	0.09934897357548222	0.11393500405426071
69.8	0.09930858268169394	0.11388532204677097
69.85000000000001	0.09926823351467619	0.11383569387282094
69.9	0.09922792600386111	0.11378611943788174
69.95	0.09918766007884766	0.11373659864765492
70.	0.09914743566940076	0.11368713140807166
70.05	0.09910725270545115	0.11363771762529215
70.10000000000001	0.09906711111709454	0.11358835720570473
70.15	0.09902701083459135	0.11353905005592535
70.2	0.09898695178836618	0.11348979608279683
70.25	0.09894693390900719	0.11344059519338795
70.3	0.0989069571272657	0.11339144729499304
70.35000000000001	0.09886702137405569	0.11334235229513105
70.4	0.09882712658045333	0.11329331010154503
70.45	0.09878727267769638	0.11324432062220129
70.5	0.09874745959718387	0.11319538376528877
70.55	0.09870768727047546	0.11314649943921838
70.60000000000001	0.09866795562929107	0.11309766755262225
70.65	0.09862826460551027	0.11304888801435307
70.7	0.098588614131172	0.11300016073348344
70.75	0.09854900413847384	0.11295148561930515
70.8	0.09850943455977167	0.11290286258132845
70.85000000000001	0.09846990532757931	0.11285429152928157
70.9	0.09843041637456787	0.11280577237310986
70.95	0.09839096763356521	0.11275730502297512
71.	0.09835155903755577	0.11270888938925509
71.05	0.09831219051967975	0.11266052538254259
71.10000000000001	0.09827286201323293	0.112612212913645
71.15	0.09823357345166608	0.11256395189358359
71.2	0.09819432476858451	0.11251574223359286
71.25	0.0981551158977475	0.11246758384511969
71.3	0.09811594677306801	0.11241947663982296
71.35000000000001	0.09807681732861229	0.11237142052957289
71.4	0.09803772749859908	0.11232341542645013
71.45	0.09799867721739944	0.11227546124274534
71.5	0.09795966641953631	0.11222755789095855
71.55	0.09792069503968383	0.11217970528379838
71.60000000000001	0.0978817630126671	0.11213190333418148
71.65	0.0978428702734617	0.11208415195523196
71.7	0.0978040167571931	0.11203645106028064
71.75	0.09776520239913641	0.1119888005628645
71.8	0.0977264271347158	0.111941200376726
71.85000000000001	0.09768769089950416	0.1118936504158125
71.9	0.09764899362922251	0.11184615059427562
71.95	0.09761033525973976	0.1117987008264706
72.	0.09757171572707211	0.11175130102695571
72.05	0.09753313496738263	0.11170395111049156
72.10000000000001	0.09749459291698098	0.11165665099204064
72.15	0.09745608951232279	0.11160940058676656
72.2	0.0974176246900093	0.11156219981003346
72.25	0.09737919838678695	0.1115150485774055
72.3	0.09734081053954703	0.1114679468046462
72.35000000000001	0.09730246108532498	0.11142089440771771
72.4	0.09726414996130028	0.11137389130278043
72.45	0.0972258771047959	0.11132693740619233
72.5	0.09718764245327781	0.11128003263450827
72.55	0.09714944594435462	0.11123317690447941
72.60000000000001	0.09711128751577726	0.11118637013305287
72.65	0.09707316710543838	0.11113961223737075
72.7	0.09703508465137198	0.11109290313476977
72.75	0.0969970400917532	0.11104624274278078
72.8	0.09695903336489758	0.11099963097912792
72.85000000000001	0.09692106440926095	0.11095306776172822
72.9	0.09688313316343876	0.11090655300869097
72.95	0.09684523956616586	0.11086008663831709
73.	0.09680738355631603	0.11081366856909865
73.05	0.09676956507290162	0.11076729871971833
73.10000000000001	0.096731784055073	0.11072097700904862
73.15	0.09669404044211834	0.11067470335615152
73.2	0.09665633417346309	0.11062847768027781
73.25	0.0966186651886696	0.11058229990086652
73.3	0.09658103342743685	0.11053616993754448
73.35000000000001	0.09654343882959972	0.11049008771012547
73.4	0.0965058813351291	0.1104440531386101
73.45	0.09646836088413101	0.1103980661431848
73.5	0.0964308774168465	0.1103521266442216
73.55	0.09639343087365113	0.1103062345622774
73.60000000000001	0.09635602119505461	0.11026038981809339
73.65	0.09631864832170053	0.11021459233259479
73.7	0.09628131219436574	0.11016884202688991
73.75	0.09624401275396016	0.1101231388222699
73.8	0.0962067499415263	0.11007748264020802
73.85000000000001	0.09616952369823892	0.11003187340235923
73.9	0.09613233396540458	0.10998631103055957
73.95	0.09609518068446139	0.10994079544682571
74.	0.09605806379697857	0.10989532657335434
74.05	0.09602098324465594	0.10984990433252159
74.10000000000001	0.09598393896932374	0.10980452864688266
74.15	0.09594693091294215	0.10975919943917113
74.2	0.095909959017601	0.10971391663229858
74.25	0.09587302322551922	0.1096686801493539
74.3	0.09583612347904476	0.10962348991360295
74.35000000000001	0.09579925972065385	0.10957834584848782
74.4	0.09576243189295097	0.10953324787762653
74.45	0.09572563993866832	0.1094881959248124
74.5	0.09568888380066548	0.10944318991401357
74.55	0.09565216342192902	0.10939822976937241
74.60000000000001	0.09561547874557215	0.10935331541520511
74.65	0.09557882971483438	0.10930844677600107
74.7	0.09554221627308115	0.10926362377642254
74.75	0.09550563836380355	0.10921884634130397
74.8	0.09546909593061775	0.10917411439565154
74.85000000000001	0.09543258891726483	0.1091294278646427
74.9	0.0953961172676104	0.10908478667362564
74.95	0.09535968092564415	0.1090401907481188
75.	0.09532327983547964	0.10899564001381037
75.05	0.0952869139413538	0.10895113439655774
75.10000000000001	0.09525058318762668	0.10890667382238713
75.15	0.09521428751878108	0.108862258217493
75.2	0.09517802687942216	0.10881788750823758
75.25	0.09514180121427714	0.10877356162115034
75.3	0.09510561046819492	0.10872928048292764
75.35000000000001	0.09506945458614587	0.10868504402043215
75.4	0.09503333351322113	0.10864085216069223
75.45	0.09499724719463276	0.1085967048309018
75.5	0.09496119557571302	0.10855260195841947
75.55	0.09492517860191417	0.10850854347076838
75.60000000000001	0.09488919621880808	0.10846452929563544
75.65	0.09485324837208606	0.10842055936087114
75.7	0.09481733500755828	0.10837663359448887
75.75	0.09478145607115356	0.10833275192466454
75.8	0.09474561150891905	0.10828891427973601
75.85000000000001	0.09470980126701993	0.10824512058820283
75.9	0.09467402529173886	0.10820137077872552
75.95	0.09463828352947601	0.10815766478012527
76.	0.09460257592674844	0.10811400252138352
76.05	0.09456690243018975	0.10807038393164121
76.10000000000001	0.09453126298655005	0.10802680894019871
76.15	0.09449565754269536	0.10798327747651508
76.2	0.0944600860456074	0.10793978947020778
76.25	0.09442454844238322	0.10789634485105204
76.3	0.0943890446802349	0.10785294354898058
76.35000000000001	0.09435357470648924	0.10780958549408301
76.4	0.0943181384685874	0.10776627061660558
76.45	0.09428273591408468	0.10772299884695052
76.5	0.09424736699065	0.10767977011567567
76.55	0.09421203164606584	0.10763658435349407
76.60000000000001	0.09417672982822771	0.1075934414912735
76.65	0.09414146148514393	0.10755034146003599
76.7	0.0941062265649354	0.10750728419095747
76.75	0.09407102501583504	0.1074642696153672
76.80000000000001	0.09403585678618777	0.10742129766474752
76.85000000000001	0.09400072182444995	0.10737836827073313
76.9	0.09396562007918924	0.10733548136511102
76.95	0.09393055149908426	0.10729263687981973
77.	0.09389551603292416	0.10724983474694903
77.05000000000001	0.0938605136296085	0.10720707489873953
77.10000000000001	0.09382554423814679	0.10716435726758221
77.15	0.09379060780765829	0.10712168178601793
77.2	0.09375570428737166	0.1070790483867372
77.25	0.09372083362662462	0.1070364570025795
77.30000000000001	0.0936859957748637	0.10699390756653297
77.35000000000001	0.09365119068164397	0.10695140001173414
77.4	0.09361641829662867	0.10690893427146725
77.45	0.09358167856958899	0.10686651027916402
77.5	0.09354697145040362	0.10682412796840306
77.55000000000001	0.09351229688905865	0.10678178727290966
77.60000000000001	0.09347765483564714	0.10673948812655526
77.65	0.0934430452403689	0.106697230463357
77.7	0.09340846805353012	0.1066550142174774
77.75	0.09337392322554317	0.10661283932322389
77.80000000000001	0.0933394107069262	0.10657070571504845
77.85000000000001	0.09330493044830301	0.10652861332754716
77.9	0.09327048240040257	0.1064865620954598
77.95	0.09323606651405882	0.1064445519536694
78.	0.09320168274021044	0.10640258283720201
78.05000000000001	0.09316733102990048	0.10636065468122607
78.10000000000001	0.09313301133427611	0.10631876742105217
78.15	0.09309872360458833	0.10627692099213264
78.2	0.09306446779219169	0.106235115330061
78.25	0.09303024384854394	0.10619335037057173
78.30000000000001	0.09299605172520592	0.1061516260495399
78.35000000000001	0.09296189137384107	0.1061099423029806
78.4	0.0929277627462153	0.10606829906704862
78.45	0.09289366579419664	0.1060266962780382
78.5	0.09285960046975499	0.10598513387238243
78.55000000000001	0.09282556672496182	0.10594361178665297
78.60000000000001	0.09279156451198992	0.10590212995755968
78.65	0.09275759378311314	0.10586068832195024
78.7	0.09272365449070605	0.10581928681680963
78.75	0.09268974658724372	0.10577792537925991
78.80000000000001	0.0926558700253014	0.10573660394655979
78.85000000000001	0.09262202475755434	0.10569532245610419
78.9	0.09258821073677743	0.10565408084542394
78.95	0.09255442791584494	0.10561287905218532
79.	0.09252067624773032	0.10557171701418984
79.05000000000001	0.0924869556855058	0.10553059466937362
79.10000000000001	0.09245326618234231	0.10548951195580727
79.15	0.09241960769150905	0.10544846881169534
79.2	0.09238598016637328	0.10540746517537603
79.25	0.09235238356040011	0.10536650098532079
79.30000000000001	0.0923188178271521	0.10532557618013391
79.35000000000001	0.09228528292028913	0.10528469069855234
79.4	0.09225177879356813	0.10524384447944506
79.45	0.09221830540084272	0.10520303746181285
79.5	0.09218486269606307	0.10516226958478808
79.55000000000001	0.09215145063327544	0.10512154078763387
79.60000000000001	0.0921180691666223	0.10508085100974439
79.65	0.09208471825034159	0.10504020019064392
79.7	0.09205139783876688	0.10499958826998683
79.75	0.09201810788632687	0.10495901518755708
79.80000000000001	0.09198484834754517	0.10491848088326787
79.85000000000001	0.09195161917704017	0.10487798529716144
79.9	0.09191842032952463	0.10483752836940842
79.95	0.09188525175980551	0.10479711004030774
80.	0.09185211342278375	0.1047567302502862
80.05000000000001	0.0918190052734539	0.10471638893989806
80.10000000000001	0.09178592726690402	0.10467608604982481
80.15	0.09175287935831525	0.10463582152087461
80.2	0.09171986150296178	0.10459559529398221
80.25	0.09168687365621041	0.10455540731020845
80.30000000000001	0.0916539157735204	0.10451525751073987
80.35000000000001	0.09162098781044323	0.10447514583688848
80.4	0.09158808972262229	0.10443507223009144
80.45	0.09155522146579272	0.10439503663191052
80.5	0.09152238299578104	0.10435503898403196
80.55000000000001	0.09148957426850503	0.10431507922826609
80.60000000000001	0.09145679523997358	0.10427515730654698
80.65	0.09142404586628602	0.10423527316093192
80.7	0.09139132610363246	0.10419542673360145
80.75	0.09135863590829313	0.1041556179668588
80.80000000000001	0.09132597523663824	0.10411584680312942
80.85000000000001	0.09129334404512786	0.10407611318496097
80.9	0.09126074229031157	0.10403641705502283
80.95	0.0912281699288282	0.10399675835610564
81.	0.0911956269174058	0.10395713703112126
81.05000000000001	0.09116311321286107	0.10391755302310217
81.10000000000001	0.09113062877209939	0.10387800627520129
81.15	0.09109817355211451	0.10383849673069165
81.2	0.09106574750998828	0.10379902433296594
81.25	0.09103335060289047	0.1037595890255364
81.30000000000001	0.09100098278807851	0.10372019075203431
81.35000000000001	0.09096864402289727	0.10368082945620972
81.4	0.09093633426477883	0.10364150508193123
81.45	0.09090405347124221	0.1036022175731855
81.5	0.09087180159989329	0.10356296687407705
81.55000000000001	0.09083957860842427	0.10352375292882789
81.60000000000001	0.09080738445461385	0.10348457568177727
81.65	0.09077521909632669	0.10344543507738131
81.7	0.09074308249151333	0.10340633106021267
81.75	0.09071097459820987	0.10336726357496025
81.80000000000001	0.09067889537453785	0.10332823256642891
81.85000000000001	0.09064684477870401	0.10328923797953914
81.9	0.09061482276899997	0.10325027975932675
81.95	0.09058282930380208	0.10321135785094253
82.	0.09055086434157128	0.10317247219965202
82.05000000000001	0.09051892784085268	0.10313362275083511
82.10000000000001	0.09048701976027555	0.10309480944998581
82.15	0.09045514005855294	0.1030560322427119
82.2	0.09042328869448155	0.10301729107473459
82.25	0.09039146562694148	0.10297858589188835
82.30000000000001	0.09035967081489601	0.10293991664012046
82.35000000000001	0.09032790421739148	0.10290128326549083
82.4	0.09029616579355684	0.10286268571417154
82.45	0.09026445550260369	0.1028241239324467
82.5	0.09023277330382597	0.10278559786671217
82.55000000000001	0.09020111915659969	0.10274710746347508
82.60000000000001	0.09016949302038273	0.10270865266935364
82.65	0.09013789485471477	0.10267023343107694
82.7	0.09010632461921686	0.10263184969548446
82.75	0.09007478227359143	0.10259350140952593
82.80000000000001	0.09004326777762182	0.10255518852026095
82.85000000000001	0.09001178109117239	0.1025169109748588
82.9	0.089980322174188	0.10247866872059798
82.95	0.08994889098669398	0.10244046170486606
83.	0.08991748748879595	0.10240228987515947
83.05000000000001	0.08988611164067949	0.1023641531790829
83.10000000000001	0.08985476340260998	0.10232605156434937
83.15	0.08982344273493244	0.10228798497877968
83.2	0.08979214959807127	0.1022499533703023
83.25	0.08976088395253008	0.10221195668695295
83.30000000000001	0.08972964575889145	0.1021739948768744
83.35000000000001	0.0896984349778168	0.10213606788831625
83.4	0.08966725157004608	0.10209817566963447
83.45	0.0896360954963976	0.10206031816929116
83.5	0.08960496671776799	0.10202249533585456
83.55000000000001	0.08957386519513172	0.10198470711799826
83.60000000000001	0.08954279088954109	0.10194695346450139
83.65	0.08951174376212602	0.10190923432424809
83.7	0.08948072377409377	0.1018715496462273
83.75	0.08944973088672886	0.10183389937953251
83.80000000000001	0.08941876506139267	0.10179628347336138
83.85000000000001	0.0893878262595235	0.10175870187701565
83.9	0.0893569144426362	0.10172115453990069
83.95	0.089326029572322	0.10168364141152533
84.	0.08929517161024834	0.10164616244150151
84.05000000000001	0.08926434051815878	0.1016087175795442
84.10000000000001	0.08923353625787248	0.1015713067754708
84.15	0.08920275879128446	0.10153392997920122
84.2	0.08917200808036502	0.10149658714075735
84.25	0.08914128408715977	0.10145927821026296
84.30000000000001	0.08911058677378932	0.10142200313794335
84.35000000000001	0.08907991610244922	0.10138476187412515
84.4	0.08904927203540963	0.10134755436923598
84.45	0.08901865453501522	0.10131038057380423
84.5	0.08898806356368481	0.1012732404384587
84.55000000000001	0.08895749908391155	0.10123613391392859
84.60000000000001	0.08892696105826242	0.10119906095104302
84.65	0.08889644944937804	0.10116202150073077
84.7	0.08886596421997268	0.10112501551402013
84.75	0.08883550533283388	0.10108804294203855
84.80000000000001	0.0888050727508224	0.10105110373601249
84.85000000000001	0.08877466643687201	0.10101419784726706
84.9	0.08874428635398926	0.10097732522722581
84.95	0.08871393246525319	0.10094048582741043
85.	0.08868360473381551	0.10090367959944059
85.05000000000001	0.08865330312289997	0.10086690649503358
85.10000000000001	0.08862302759580254	0.10083016646600416
85.15	0.08859277811589097	0.10079345946426423
85.2	0.08856255464660479	0.10075678544182257
85.25	0.08853235715145497	0.10072014435078464
85.30000000000001	0.08850218559402395	0.10068353614335238
85.35000000000001	0.08847203993796521	0.10064696077182382
85.4	0.08844192014700329	0.10061041818859294
85.45	0.08841182618493355	0.10057390834614942
85.5	0.0883817580156219	0.10053743119707825
85.55000000000001	0.08835171560300478	0.10050098669405977
85.60000000000001	0.08832169891108894	0.10046457478986916
85.65	0.08829170790395116	0.10042819543737629
85.7	0.08826174254573814	0.10039184858954546
85.75	0.08823180280066636	0.10035553419943524
85.80000000000001	0.08820188863302189	0.10031925222019812
85.85000000000001	0.08817200000716027	0.1002830026050804
85.9	0.08814213688750605	0.10024678530742165
85.95	0.0881122992385531	0.10021060028065498
86.	0.088082487024864	0.10017444747830628
86.05000000000001	0.0880527002110701	0.10013832685399426
86.10000000000001	0.08802293876187131	0.1001022383614302
86.15	0.08799320264203592	0.10006618195441772
86.2	0.08796349181640037	0.10003015758685238
86.25	0.08793380624986916	0.09999416521272163
86.30000000000001	0.08790414590741465	0.09995820478610451
86.35000000000001	0.08787451075407693	0.09992227626117142
86.4	0.08784490075496354	0.09988637959218387
86.45	0.08781531587524942	0.09985051473349424
86.5	0.08778575608017676	0.09981468163954565
86.55000000000001	0.08775622133505469	0.0997788802648716
86.60000000000001	0.08772671160525915	0.09974311056409571
86.65	0.087697226856233	0.09970737249193175
86.7	0.08766776705348538	0.0996716660031831
86.75	0.0876383321625919	0.09963599105274266
86.80000000000001	0.08760892214919438	0.0996003475955927
86.85000000000001	0.08757953697900067	0.0995647355868045
86.9	0.08755017661778443	0.09952915498153811
86.95	0.08752084103138515	0.09949360573504235
87.	0.08749153018570778	0.0994580878026543
87.05000000000001	0.08746224404672266	0.09942260113979925
87.10000000000001	0.08743298258046536	0.09938714570199042
87.15	0.08740374575303658	0.09935172144482877
87.2	0.08737453353060182	0.09931632832400274
87.25	0.08734534587939138	0.099280966295288
87.30000000000001	0.08731618276570016	0.0992456353145474
87.35000000000001	0.0872870441558875	0.09921033533773052
87.4	0.08725793001637693	0.09917506632087361
87.45	0.08722884031365617	0.0991398282200993
87.5	0.08719977501427682	0.09910462099161636
87.55000000000001	0.08717073408485439	0.09906944459171965
87.60000000000001	0.08714171749206792	0.0990342989767897
87.65	0.08711272520265995	0.0989991841032925
87.7	0.08708375718343642	0.09896409992777953
87.75	0.08705481340126638	0.09892904640688725
87.80000000000001	0.08702589382308194	0.09889402349733706
87.85000000000001	0.08699699841587805	0.09885903115593504
87.9	0.08696812714671234	0.09882406933957172
87.95	0.08693927998270509	0.0987891380052219
88.	0.08691045689103893	0.09875423710994445
88.05000000000001	0.0868816578389587	0.09871936661088199
88.10000000000001	0.08685288279377143	0.09868452646526088
88.15	0.08682413172284607	0.09864971663039084
88.2	0.08679540459361332	0.09861493706366475
88.25	0.08676670137356562	0.09858018772255864
88.30000000000001	0.08673802203025686	0.09854546856463113
88.35000000000001	0.08670936653130226	0.09851077954752364
88.4	0.08668073484437827	0.0984761206289598
88.45	0.08665212693722239	0.0984414917667455
88.5	0.08662354277763304	0.09840689291876861
88.55000000000001	0.08659498233346939	0.09837232404299875
88.60000000000001	0.08656644557265115	0.09833778509748706
88.65	0.08653793246315862	0.09830327604036614
88.7	0.08650944297303237	0.09826879682984971
88.75	0.08648097707037301	0.09823434742423238
88.80000000000001	0.08645253472334141	0.09819992778188961
88.85000000000001	0.08642411590015814	0.09816553786127742
88.9	0.08639572056910355	0.09813117762093208
88.95	0.08636734869851762	0.09809684701947015
89.	0.08633900025679973	0.0980625460155881
89.05000000000001	0.08631067521240864	0.09802827456806214
89.10000000000001	0.08628237353386214	0.09799403263574812
89.15	0.08625409518973713	0.09795982017758109
89.2	0.08622584014866942	0.09792563715257553
89.25	0.08619760837935346	0.09789148351982468
89.30000000000001	0.08616939985054237	0.09785735923850068
89.35000000000001	0.08614121453104763	0.09782326426785423
89.4	0.08611305238973917	0.09778919856721438
89.45	0.08608491339554494	0.09775516209598846
89.5	0.08605679751745106	0.09772115481366181
89.55000000000001	0.08602870472450143	0.09768717667979747
89.60000000000001	0.08600063498579776	0.09765322765403622
89.65	0.08597258827049939	0.09761930769609632
89.7	0.08594456454782314	0.09758541676577315
89.75	0.08591656378704303	0.09755155482293916
89.80000000000001	0.08588858595749053	0.09751772182754379
89.85000000000001	0.08586063102855397	0.09748391773961301
89.9	0.0858326989696787	0.0974501425192494
89.95	0.08580478975036684	0.09741639612663178
90.	0.08577690334017721	0.09738267852201508
90.05000000000001	0.08574903970872502	0.09734898966573018
90.10000000000001	0.08572119882568212	0.09731532951818378
90.15	0.08569338066077634	0.09728169803985798
90.2	0.08566558518379175	0.09724809519131036
90.25	0.08563781236456845	0.09721452093317372
90.30000000000001	0.08561006217300231	0.09718097522615579
90.35000000000001	0.08558233457904499	0.09714745803103916
90.4	0.08555462955270368	0.09711396930868106
90.45	0.085526947064041	0.09708050902001315
90.5	0.08549928708317503	0.09704707712604148
90.55000000000001	0.08547164958027892	0.09701367358784606
90.60000000000001	0.08544403452558084	0.09698029836658087
90.65	0.08541644188936406	0.09694695142347368
90.7	0.08538887164196653	0.09691363271982574
90.75	0.08536132375378085	0.09688034221701172
90.80000000000001	0.08533379819525423	0.09684707987647952
90.85000000000001	0.08530629493688828	0.09681384565974999
90.9	0.08527881394923886	0.09678063952841692
90.95	0.08525135520291599	0.09674746144414668
91.	0.08522391866858375	0.09671431136867822
91.05000000000001	0.08519650431696013	0.09668118926382277
91.10000000000001	0.08516911211881681	0.09664809509146367
91.15	0.08514174204497917	0.0966150288135563
91.2	0.08511439406632614	0.09658199039212778
91.25	0.08508706815378998	0.09654897978927691
91.30000000000001	0.08505976427835624	0.09651599696717389
91.35000000000001	0.08503248241106365	0.0964830418880602
91.4	0.0850052225230039	0.0964501145142485
91.45	0.08497798458532158	0.09641721480812224
91.5	0.08495076856921407	0.09638434273213578
91.55000000000001	0.08492357444593142	0.096351498248814
91.60000000000001	0.08489640218677612	0.09631868132075222
91.65	0.0848692517631031	0.09628589191061598
91.7	0.08484212314631959	0.09625312998114101
91.75	0.08481501630788496	0.09622039549513284
91.80000000000001	0.08478793121931054	0.09618768841546678
91.85000000000001	0.08476086785215968	0.09615500870508774
91.9	0.08473382617804742	0.09612235632701008
91.95	0.08470680616864054	0.09608973124431733
92.	0.08467980779565727	0.09605713342016214
92.05000000000001	0.08465283103086736	0.09602456281776611
92.10000000000001	0.08462587584609182	0.09599201940041951
92.15	0.08459894221320284	0.09595950313148129
92.2	0.08457203010412369	0.09592701397437875
92.25	0.08454513949082855	0.09589455189260747
92.30000000000001	0.08451827034534248	0.09586211684973119
92.35000000000001	0.0844914226397412	0.0958297088093815
92.4	0.08446459634615107	0.09579732773525779
92.45	0.08443779143674884	0.09576497359112705
92.5	0.08441100788376169	0.09573264634082375
92.55000000000001	0.08438424565946703	0.09570034594824962
92.60000000000001	0.08435750473619236	0.09566807237737354
92.65	0.08433078508631518	0.09563582559223135
92.7	0.08430408668226293	0.09560360555692568
92.75	0.08427740949651275	0.09557141223562583
92.80000000000001	0.0842507535015915	0.09553924559256757
92.85000000000001	0.08422411867007559	0.09550710559205311
92.9	0.08419750497459076	0.09547499219845063
92.95	0.08417091238781219	0.09544290537619453
93.	0.08414434088246417	0.09541084508978498
93.05000000000001	0.08411779043132005	0.0953788113037878
93.10000000000001	0.08409126100720232	0.09534680398283453
93.15	0.08406475258298213	0.09531482309162194
93.2	0.08403826513157947	0.09528286859491215
93.25	0.08401179862596297	0.09525094045753228
93.30000000000001	0.08398535303914974	0.09521903864437443
93.35000000000001	0.08395892834420536	0.09518716312039555
93.4	0.08393252451424361	0.09515531385061703
93.45	0.08390614152242659	0.09512349080012493
93.5	0.08387977934196432	0.09509169393406951
93.55000000000001	0.08385343794611491	0.09505992321766525
93.60000000000001	0.08382711730818433	0.09502817861619067
93.65	0.08380081740152613	0.09499646009498806
93.7	0.08377453819954171	0.09496476761946358
93.75	0.08374827967567984	0.09493310115508681
93.80000000000001	0.08372204180343676	0.0949014606673908
93.85000000000001	0.08369582455635605	0.09486984612197194
93.9	0.08366962790802845	0.09483825748448967
93.95	0.08364345183209179	0.09480669472066636
94.	0.08361729630223089	0.09477515779628728
94.05000000000001	0.0835911612921775	0.09474364667720044
94.10000000000001	0.08356504677570999	0.09471216132931619
94.15	0.08353895272665354	0.0946807017186074
94.2	0.08351287911887985	0.09464926781110918
94.25	0.08348682592630702	0.09461785957291868
94.30000000000001	0.08346079312289953	0.09458647697019502
94.35000000000001	0.0834347806826681	0.09455511996915912
94.4	0.08340878857966957	0.09452378853609357
94.45	0.08338281678800682	0.09449248263734245
94.5	0.0833568652818286	0.0944612022393112
94.55000000000001	0.08333093403532948	0.0944299473084665
94.60000000000001	0.08330502302274992	0.0943987178113362
94.65	0.08327913221837571	0.09436751371450895
94.7	0.08325326159653833	0.09433633498463428
94.75	0.08322741113161461	0.09430518158842235
94.80000000000001	0.08320158079802667	0.09427405349264387
94.85000000000001	0.08317577057024184	0.09424295066412985
94.9	0.08314998042277255	0.0942118730697717
94.95	0.0831242103301762	0.09418082067652071
95.	0.08309846026705506	0.09414979345138824
95.05000000000001	0.0830727302080562	0.09411879136144546
95.10000000000001	0.08304702012787145	0.09408781437382328
95.15	0.08302133000123711	0.09405686245571204
95.2	0.08299565980293402	0.0940259355743615
95.25	0.08297000950778743	0.09399503369708075
95.30000000000001	0.08294437909066678	0.09396415679123793
95.35000000000001	0.08291876852648583	0.09393330482426025
95.4	0.08289317779020225	0.09390247776363368
95.45	0.08286760685681788	0.09387167557690304
95.5	0.08284205570137829	0.09384089823167156
95.55000000000001	0.08281652429897289	0.093810145695601
95.60000000000001	0.08279101262473477	0.0937794179364115
95.65	0.0827655206538407	0.09374871492188129
95.7	0.0827400483615108	0.09371803661984666
95.75	0.08271459572300863	0.0936873829982018
95.80000000000001	0.08268916271364105	0.09365675402489868
95.85000000000001	0.08266374930875815	0.09362614966794697
95.9	0.08263835548375312	0.09359556989541377
95.95	0.08261298121406202	0.09356501467542357
96.	0.08258762647516403	0.09353448397615816
96.05000000000001	0.08256229124258095	0.09350397776585634
96.10000000000001	0.08253697549187743	0.09347349601281403
96.15	0.08251167919866066	0.09344303868538394
96.2	0.08248640233858039	0.09341260575197542
96.25	0.08246114488732877	0.09338219718105455
96.30000000000001	0.0824359068206403	0.09335181294114375
96.35000000000001	0.0824106881142917	0.09332145300082184
96.4	0.08238548874410188	0.09329111732872387
96.45	0.08236030868593176	0.09326080589354088
96.5	0.08233514791568422	0.09323051866401993
96.55000000000001	0.082310006409304	0.09320025560896382
96.60000000000001	0.08228488414277764	0.09317001669723116
96.65	0.0822597810921333	0.09313980189773598
96.7	0.08223469723344078	0.09310961117944783
96.75	0.08220963254281136	0.09307944451139162
96.80000000000001	0.08218458699639765	0.09304930186264732
96.85000000000001	0.08215956057039364	0.09301918320235003
96.9	0.08213455324103457	0.09298908849968983
96.95	0.08210956498459665	0.09295901772391146
97.	0.08208459577739728	0.09292897084431448
97.05000000000001	0.08205964559579466	0.09289894783025293
97.10000000000001	0.08203471441618804	0.09286894865113537
97.15	0.0820098022150172	0.0928389732764246
97.2	0.08198490896876272	0.0928090216756376
97.25	0.08196003465394572	0.09277909381834543
97.30000000000001	0.08193517924712783	0.09274918967417312
97.35000000000001	0.08191034272491102	0.09271930921279949
97.4	0.08188552506393766	0.09268945240395705
97.45	0.08186072624089027	0.0926596192174319
97.5	0.08183594623249152	0.09262980962306362
97.55000000000001	0.08181118501550413	0.0926000235907451
97.60000000000001	0.08178644256673076	0.09257026109042236
97.65	0.08176171886301398	0.09254052209209473
97.7	0.08173701388123603	0.09251080656581423
97.75	0.08171232759831892	0.09248111448168594
97.80000000000001	0.08168765999122428	0.09245144580986758
97.85000000000001	0.08166301103695325	0.09242180052056957
97.9	0.08163838071254631	0.0923921785840547
97.95	0.08161376899508337	0.0923625799706382
98.	0.08158917586168354	0.09233300465068758
98.05000000000001	0.08156460128950518	0.0923034525946225
98.10000000000001	0.08154004525574567	0.0922739237729146
98.15	0.08151550773764137	0.09224441815608742
98.2	0.08149098871246754	0.09221493571471631
98.25	0.08146648815753837	0.09218547641942833
98.30000000000001	0.08144200605020667	0.09215604024090199
98.35000000000001	0.08141754236786396	0.09212662714986737
98.4	0.08139309708794035	0.09209723711710582
98.45	0.08136867018790438	0.09206787011344988
98.5	0.08134426164526304	0.0920385261097832
98.55000000000001	0.08131987143756157	0.09200920507704043
98.60000000000001	0.08129549954238358	0.09197990698620706
98.65	0.08127114593735066	0.09195063180831936
98.7	0.0812468106001226	0.09192137951446422
98.75	0.08122249350839707	0.09189215007577904
98.80000000000001	0.08119819463990974	0.09186294346345168
98.85000000000001	0.08117391397243406	0.09183375964872029
98.9	0.08114965148378113	0.09180459860287316
98.95	0.08112540715179983	0.09177546029724869
99.	0.08110118095437656	0.09174634470323526
99.05000000000001	0.08107697286943522	0.09171725179227108
99.10000000000001	0.08105278287493704	0.0916881815358441
99.15	0.08102861094888075	0.09165913390549196
99.2	0.08100445706930212	0.09163010887280171
99.25	0.08098032121427422	0.0916011064094099
99.30000000000001	0.08095620336190715	0.0915721264870023
99.35000000000001	0.08093210349034805	0.091543169077314
99.4	0.08090802157778094	0.09151423415212905
99.45	0.08088395760242671	0.09148532168328051
99.5	0.08085991154254302	0.09145643164265033
99.55000000000001	0.08083588337642417	0.09142756400216917
99.60000000000001	0.08081187308240112	0.0913987187338164
99.65	0.08078788063884128	0.09136989580961981
99.7	0.08076390602414854	0.09134109520165573
99.75	0.08073994921676327	0.09131231688204883
99.80000000000001	0.08071601019516192	0.09128356082297194
99.85000000000001	0.0806920889378573	0.09125482699664597
99.9	0.08066818542339829	0.09122611537533991
99.95	0.08064429963036983	0.09119742593137056
100.	0.08062043153739284	0.09116875863710262
